ADOP: Approximate Differentiable One-Pixel Point Rendering

In this paper we present ADOP, a novel point-based, differentiable neural rendering pipeline. Like other neural renderers, our system takes as input calibrated camera images and a proxy geometry of the scene, in our case a point cloud. To generate a novel view, the point cloud is rasterized with learned feature vectors as colors and a deep neural network fills the remaining holes and shades each output pixel. The rasterizer renders points as one-pixel splats, which makes it very fast and allows us to compute gradients with respect to all relevant input parameters efficiently. Furthermore, our pipeline contains a fully differentiable physically-based photometric camera model, including exposure, white balance, and a camera response function. Following the idea of inverse rendering, we use our renderer to refine its input in order to reduce inconsistencies and optimize the quality of its output. In particular, we can optimize structural parameters like the camera pose, lens distortions, point positions and features, and a neural environment map, but also photometric parameters like camera response function, vignetting, and per-image exposure and white balance. Because our pipeline includes photometric parameters, e.g.~exposure and camera response function, our system can smoothly handle input images with varying exposure and white balance, and generates high-dynamic range output. We show that due to the improved input, we can achieve high render quality, also for difficult input, e.g. with imperfect camera calibrations, inaccurate proxy geometry, or varying exposure. As a result, a simpler and thus faster deep neural network is sufficient for reconstruction. In combination with the fast point rasterization, ADOP achieves real-time rendering rates even for models with well over 100M points. https://github.com/darglein/ADOP

==> tables/ev.csv <==
frame,ev_rel,ev_abs
0,-1.8634,12.9366
1,-1.5414,13.2586
2,-0.86336,13.93664
3,0.13664,14.93664
4,0.13664,14.93664
5,0.13664,14.93664
6,0.13664,14.93664
7,-0.54143,14.25857
8,-0.18529,14.61471
9,-0.86336,13.93664
10,-1.1853,13.6147
11,-1.5414,13.2586
12,-0.18529,14.61471
13,-3.1853,11.6147
14,-2.8634,11.9366
15,0.13664,14.93664
16,-1.5414,13.2586
17,-2.8634,11.9366
18,-3.6003,11.1997
19,-2.6003,12.1997
20,-3.1853,11.6147
21,-2.6003,12.1997
22,-2.1853,12.6147
23,-2.1853,12.6147
24,-1.5414,13.2586
25,-2.8634,11.9366
26,-3.1853,11.6147
27,-3.6003,11.1997
28,-3.1853,11.6147
29,-3.1853,11.6147
30,-2.8634,11.9366
31,-2.1853,12.6147
32,-2.1853,12.6147
33,-1.5414,13.2586
34,-1.1853,13.6147
35,-1.1853,13.6147
36,-1.5414,13.2586
37,-1.1853,13.6147
38,-2.1853,12.6147
39,-2.6003,12.1997
40,-2.1853,12.6147
41,-1.5414,13.2586
42,-1.5414,13.2586
43,-1.8634,12.9366
44,-2.1853,12.6147
45,-1.5414,13.2586
46,-1.1853,13.6147
47,-1.1853,13.6147
48,-1.1853,13.6147
49,-1.1853,13.6147
50,-1.1853,13.6147
51,-0.86336,13.93664
52,-1.1853,13.6147
53,-1.5414,13.2586
54,-1.1853,13.6147
55,-1.1853,13.6147
56,-1.5414,13.2586
57,-1.5414,13.2586
58,-2.1853,12.6147
59,-0.54143,14.25857
60,0.13664,14.93664
61,-0.54143,14.25857
62,0.45857,15.25857
63,-1.8634,12.9366
64,-1.8634,12.9366
65,-1.5414,13.2586
66,-1.5414,13.2586
67,-1.5414,13.2586
68,-1.8634,12.9366
69,-1.5414,13.2586
70,-1.8634,12.9366
71,-2.1853,12.6147
72,-1.5414,13.2586
73,-1.5414,13.2586
74,-1.5414,13.2586
75,-1.5414,13.2586
76,-1.5414,13.2586
77,-1.1853,13.6147
78,-1.1853,13.6147
79,-0.86336,13.93664
80,-0.86336,13.93664
81,-0.86336,13.93664
82,-0.86336,13.93664
83,-0.86336,13.93664
84,-1.1853,13.6147
85,-2.1853,12.6147
86,-1.8634,12.9366
87,-1.8634,12.9366
88,-2.1853,12.6147
89,-2.6003,12.1997
90,-2.8634,11.9366
91,-2.1853,12.6147
92,-0.18529,14.61471
93,-2.8634,11.9366
94,-4.6003,10.1997
95,-4.6003,10.1997
96,-4.6003,10.1997
97,-3.6003,11.1997
98,-3.6003,11.1997
99,-2.8634,11.9366
100,-3.1853,11.6147
101,-3.1853,11.6147
102,-2.6003,12.1997
103,-2.6003,12.1997
104,-3.1853,11.6147
105,-3.6003,11.1997
106,-3.6003,11.1997
107,-2.8634,11.9366
108,-3.1853,11.6147
109,-3.1853,11.6147
110,-3.1853,11.6147
111,-3.1853,11.6147
112,-2.8634,11.9366
113,-2.8634,11.9366
114,-2.1853,12.6147
115,-3.1853,11.6147
116,-1.8634,12.9366
117,-2.1853,12.6147
118,-3.6003,11.1997
119,-2.1853,12.6147
120,-2.1853,12.6147
121,-1.8634,12.9366
122,-2.1853,12.6147
123,-1.8634,12.9366
124,-1.8634,12.9366
125,-1.8634,12.9366
126,-1.8634,12.9366
127,-1.5414,13.2586
128,-1.5414,13.2586
129,-1.5414,13.2586
130,-1.5414,13.2586
131,-1.5414,13.2586
132,-1.5414,13.2586
133,-1.8634,12.9366
134,-2.1853,12.6147
135,-2.1853,12.6147
136,-1.5414,13.2586
137,-2.1853,12.6147
138,-1.5414,13.2586
139,-1.5414,13.2586
140,-1.5414,13.2586
141,-2.1853,12.6147
142,-1.5414,13.2586
143,-1.5414,13.2586
144,-1.5414,13.2586
145,-2.1853,12.6147
146,-1.8634,12.9366
147,-1.1853,13.6147
148,-1.1853,13.6147
149,-1.5414,13.2586
150,-1.1853,13.6147
151,-1.5414,13.2586
152,-1.5414,13.2586
153,-1.5414,13.2586
154,0.13664,14.93664
155,0.45857,15.25857
156,-1.1853,13.6147
157,-0.54143,14.25857
158,-1.5414,13.2586
159,-1.5414,13.2586
160,-1.8634,12.9366
161,-1.8634,12.9366
162,-1.8634,12.9366
163,-1.8634,12.9366
164,-1.8634,12.9366
165,-1.8634,12.9366
166,-1.8634,12.9366
167,-1.8634,12.9366
168,-1.5414,13.2586
169,-1.5414,13.2586
170,-2.1853,12.6147
171,3.1366,17.9366
172,-1.8634,12.9366
173,-2.1853,12.6147
174,-2.1853,12.6147
175,-2.1853,12.6147
176,-2.1853,12.6147
177,-2.1853,12.6147
178,-1.8634,12.9366
179,-2.6003,12.1997
180,-2.6003,12.1997
181,-2.6003,12.1997
182,-2.6003,12.1997
183,-2.6003,12.1997
184,-2.6003,12.1997
185,-2.6003,12.1997
186,-2.6003,12.1997
187,-2.6003,12.1997
188,-2.1853,12.6147
189,-2.6003,12.1997
190,-2.8634,11.9366
191,-3.8634,10.9366
192,-3.8634,10.9366
193,-2.6003,12.1997
194,-2.6003,12.1997
195,0.81471,15.61471
196,1.1366,15.9366
197,-1.8634,12.9366
198,-2.6003,12.1997
199,-1.5414,13.2586
200,-0.86336,13.93664
201,-0.86336,13.93664
202,1.7805,16.5805
203,0.81471,15.61471
204,-0.54143,14.25857
205,-0.54143,14.25857
206,-0.18529,14.61471
207,0.45857,15.25857
208,0.81471,15.61471
209,0.45857,15.25857
210,-0.18529,14.61471
211,0.13664,14.93664
212,0.45857,15.25857
213,2.1366,16.9366
214,0.45857,15.25857
215,0.45857,15.25857
216,0.45857,15.25857
217,0.45857,15.25857
218,2.7805,17.5805
219,0.81471,15.61471
220,0.81471,15.61471
221,0.45857,15.25857
222,0.13664,14.93664
223,0.13664,14.93664
224,-1.1853,13.6147
225,-1.1853,13.6147
226,0.13664,14.93664
227,1.7805,16.5805
228,2.1366,16.9366
229,0.13664,14.93664
230,1.4586,16.2586
231,1.1366,15.9366
232,0.13664,14.93664
233,0.45857,15.25857
234,-0.86336,13.93664
235,-1.1853,13.6147
236,-1.8634,12.9366
237,-1.8634,12.9366
238,-1.8634,12.9366
239,-1.8634,12.9366
240,-2.1853,12.6147
241,-1.8634,12.9366
242,-2.6003,12.1997
243,-2.1853,12.6147
244,-1.5414,13.2586
245,-1.8634,12.9366
246,-1.5414,13.2586
247,-1.5414,13.2586
248,-3.6003,11.1997
249,-3.1853,11.6147
250,-3.1853,11.6147
251,-2.1853,12.6147
252,-1.5414,13.2586
253,-1.1853,13.6147
254,-1.8634,12.9366
255,-1.5414,13.2586
256,1.7805,16.5805
257,-1.5414,13.2586
258,0.13664,14.93664
259,0.45857,15.25857
260,2.4586,17.2586
261,1.4586,16.2586
262,1.4586,16.2586
263,1.1366,15.9366
264,1.4586,16.2586
265,0.45857,15.25857
266,0.13664,14.93664
267,-1.1853,13.6147
268,0.45857,15.25857
269,0.45857,15.25857
270,2.1366,16.9366
271,2.1366,16.9366
272,1.7805,16.5805
273,0.81471,15.61471
274,-0.86336,13.93664
275,-0.86336,13.93664
276,-1.5414,13.2586
277,-1.1853,13.6147
278,-1.5414,13.2586
279,-1.1853,13.6147
280,-1.8634,12.9366
281,0.81471,15.61471
282,-0.86336,13.93664
283,-0.54143,14.25857
284,-0.54143,14.25857
285,-0.54143,14.25857
286,-0.54143,14.25857
287,-0.54143,14.25857
288,-1.8634,12.9366
289,-1.5414,13.2586
290,-1.1853,13.6147
291,-1.1853,13.6147
292,-1.1853,13.6147
293,-0.18529,14.61471
294,-3.6003,11.1997
295,-4.1853,10.6147
296,-3.8634,10.9366
297,-3.6003,11.1997
298,-2.8634,11.9366
299,-1.1853,13.6147
300,-1.1853,13.6147
301,-1.1853,13.6147
302,-0.54143,14.25857
303,-1.8634,12.9366
304,0.81471,15.61471
305,-1.5414,13.2586
306,-1.1853,13.6147
307,-2.6003,12.1997
308,-2.1853,12.6147
309,-2.8634,11.9366
310,-3.6003,11.1997
311,-2.8634,11.9366
312,-2.1853,12.6147
313,-2.1853,12.6147
314,-2.1853,12.6147
315,-2.6003,12.1997
316,-3.1853,11.6147
317,-2.1853,12.6147
318,-2.1853,12.6147
319,-1.8634,12.9366
320,-2.6003,12.1997
321,-2.6003,12.1997
322,-2.6003,12.1997
323,-2.1853,12.6147
324,-1.1853,13.6147
325,-1.8634,12.9366
326,-1.1853,13.6147
327,-1.5414,13.2586
328,-0.54143,14.25857
329,-1.5414,13.2586
330,-2.1853,12.6147
331,-1.1853,13.6147
332,-1.1853,13.6147
333,-0.18529,14.61471
334,-0.86336,13.93664
335,-1.1853,13.6147
336,-0.86336,13.93664
337,-0.54143,14.25857
338,-1.5414,13.2586
339,-1.5414,13.2586
340,-1.1853,13.6147
341,-1.1853,13.6147
342,-0.54143,14.25857
343,-0.86336,13.93664
344,-1.8634,12.9366
345,-0.86336,13.93664
346,-1.5414,13.2586
347,-1.8634,12.9366
348,-1.5414,13.2586
349,-0.86336,13.93664
350,0.81471,15.61471
351,-0.18529,14.61471
352,1.1366,15.9366
353,2.7805,17.5805
354,1.1366,15.9366
355,0.81471,15.61471
356,2.7805,17.5805
357,2.1366,16.9366
358,0.13664,14.93664
359,4.1366,18.9366
360,1.7805,16.5805
361,1.7805,16.5805
362,2.4586,17.2586
363,1.1366,15.9366
364,1.7805,16.5805
365,1.4586,16.2586
366,1.4586,16.2586
367,2.4586,17.2586
368,-0.54143,14.25857
369,0.81471,15.61471
370,-1.1853,13.6147
371,2.7805,17.5805
372,2.4586,17.2586
373,0.13664,14.93664
374,2.4586,17.2586
375,1.4586,16.2586
376,2.1366,16.9366
377,1.4586,16.2586
378,2.7805,17.5805
379,2.1366,16.9366
380,0.45857,15.25857
381,1.7805,16.5805
382,-0.18529,14.61471
383,1.7805,16.5805
384,0.45857,15.25857
385,1.4586,16.2586
386,3.7805,18.5805
387,1.1366,15.9366
388,2.1366,16.9366
389,3.1366,17.9366
390,2.4586,17.2586
391,1.7805,16.5805
392,1.7805,16.5805
393,0.81471,15.61471
394,0.13664,14.93664
395,3.4586,18.2586
396,0.45857,15.25857
397,2.7805,17.5805
398,2.7805,17.5805
399,2.7805,17.5805
400,2.4586,17.2586
401,1.1366,15.9366
402,0.13664,14.93664
403,0.45857,15.25857
404,1.4586,16.2586
405,1.4586,16.2586
406,1.7805,16.5805
407,1.4586,16.2586
408,1.4586,16.2586
409,0.13664,14.93664
410,1.7805,16.5805
411,2.7805,17.5805
412,2.1366,16.9366
413,2.1366,16.9366
414,1.7805,16.5805
415,1.7805,16.5805
416,0.81471,15.61471
417,-0.18529,14.61471
418,-0.86336,13.93664
419,1.7805,16.5805
420,2.1366,16.9366
421,2.1366,16.9366
422,2.1366,16.9366
423,2.7805,17.5805
424,1.1366,15.9366
425,1.4586,16.2586
426,1.7805,16.5805
427,1.1366,15.9366
428,0.81471,15.61471
429,-0.18529,14.61471
430,1.1366,15.9366
431,2.1366,16.9366
432,2.4586,17.2586
433,2.1366,16.9366
434,2.1366,16.9366
435,2.4586,17.2586
436,2.7805,17.5805
437,2.4586,17.2586
438,1.7805,16.5805
439,2.1366,16.9366
440,2.1366,16.9366
441,3.7805,18.5805
442,2.1366,16.9366
443,2.7805,17.5805
444,2.4586,17.2586
445,2.7805,17.5805
446,1.7805,16.5805
447,1.7805,16.5805
448,0.45857,15.25857
449,1.7805,16.5805
450,0.81471,15.61471
451,2.1366,16.9366
452,1.4586,16.2586
453,2.4586,17.2586
454,2.7805,17.5805
455,2.4586,17.2586
456,1.7805,16.5805
457,1.7805,16.5805
458,2.7805,17.5805
459,2.1366,16.9366
460,1.7805,16.5805
461,2.4586,17.2586
462,2.4586,17.2586
463,1.7805,16.5805
464,0.13664,14.93664
465,-0.86336,13.93664
466,-0.86336,13.93664
467,-0.18529,14.61471
468,1.1366,15.9366
469,1.7805,16.5805
470,1.7805,16.5805
471,2.4586,17.2586
472,1.7805,16.5805
473,2.7805,17.5805
474,1.7805,16.5805
475,0.81471,15.61471
476,1.7805,16.5805
477,1.1366,15.9366
478,1.4586,16.2586
479,1.1366,15.9366
480,0.81471,15.61471
481,1.7805,16.5805
482,1.7805,16.5805
483,1.7805,16.5805
484,0.13664,14.93664
485,1.4586,16.2586
486,1.1366,15.9366
487,1.4586,16.2586
488,1.4586,16.2586
489,1.4586,16.2586
490,-0.18529,14.61471
491,1.1366,15.9366
492,2.4586,17.2586
493,2.4586,17.2586
494,-0.54143,14.25857
495,0.81471,15.61471
496,0.45857,15.25857
497,2.7805,17.5805
498,1.4586,16.2586
499,1.7805,16.5805
500,1.4586,16.2586
501,1.7805,16.5805
502,1.7805,16.5805
503,2.4586,17.2586
504,2.4586,17.2586
505,1.7805,16.5805
506,1.4586,16.2586
507,0.45857,15.25857
508,0.81471,15.61471
509,0.13664,14.93664
510,0.81471,15.61471
511,-0.18529,14.61471
512,1.4586,16.2586
513,1.1366,15.9366
514,1.4586,16.2586
515,1.7805,16.5805
516,1.7805,16.5805
517,1.7805,16.5805
518,1.7805,16.5805
519,1.7805,16.5805
520,3.4586,18.2586
521,2.4586,17.2586
522,1.1366,15.9366
523,2.7805,17.5805
524,1.7805,16.5805
525,1.7805,16.5805
526,1.7805,16.5805
527,1.4586,16.2586
528,1.7805,16.5805
529,1.7805,16.5805
530,1.4586,16.2586
531,0.13664,14.93664
532,1.1366,15.9366
533,1.4586,16.2586
534,1.1366,15.9366
535,1.4586,16.2586
536,1.4586,16.2586
537,2.4586,17.2586
538,2.7805,17.5805
539,2.4586,17.2586
540,1.7805,16.5805
541,1.4586,16.2586
542,2.1366,16.9366
543,2.4586,17.2586
544,2.4586,17.2586
545,1.4586,16.2586
546,2.4586,17.2586
547,2.7805,17.5805
548,-0.86336,13.93664
549,0.13664,14.93664
550,-0.18529,14.61471
551,2.7805,17.5805
552,0.45857,15.25857
553,-0.54143,14.25857
554,2.1366,16.9366
555,0.13664,14.93664
556,-0.86336,13.93664
557,1.7805,16.5805
558,-0.18529,14.61471
559,0.45857,15.25857
560,-0.18529,14.61471
561,-0.18529,14.61471
562,-0.18529,14.61471
563,-0.18529,14.61471
564,0.13664,14.93664
565,0.13664,14.93664
566,0.13664,14.93664
567,-0.18529,14.61471
568,-0.18529,14.61471
569,2.4586,17.2586
570,0.45857,15.25857
571,-0.18529,14.61471
572,0.13664,14.93664
573,0.13664,14.93664
574,0.45857,15.25857
575,-0.54143,14.25857
576,1.7805,16.5805
577,-0.18529,14.61471
578,2.1366,16.9366
579,2.7805,17.5805
580,2.4586,17.2586
581,2.4586,17.2586
582,2.4586,17.2586
583,2.4586,17.2586
584,2.7805,17.5805
585,2.4586,17.2586
586,2.4586,17.2586
587,2.4586,17.2586
588,2.4586,17.2586
589,3.4586,18.2586
590,2.4586,17.2586
591,2.4586,17.2586
592,2.4586,17.2586
593,2.7805,17.5805
594,2.1366,16.9366
595,1.7805,16.5805
596,2.7805,17.5805
597,2.7805,17.5805
598,3.1366,17.9366
599,3.1366,17.9366
600,2.7805,17.5805
601,1.7805,16.5805
602,2.4586,17.2586
603,3.1366,17.9366
604,2.7805,17.5805
605,-1.5414,13.2586
606,-1.5414,13.2586
607,1.7805,16.5805
608,0.45857,15.25857
609,-1.8634,12.9366
610,2.4586,17.2586
611,1.1366,15.9366
612,-1.1853,13.6147
613,1.1366,15.9366
614,2.1366,16.9366
615,2.4586,17.2586
616,-1.1853,13.6147
617,2.7805,17.5805
618,-1.8634,12.9366
619,2.1366,16.9366
620,-1.8634,12.9366
621,-2.1853,12.6147
622,2.1366,16.9366
623,1.7805,16.5805
624,-3.1853,11.6147
625,0.45857,15.25857
626,-3.1853,11.6147
627,1.4586,16.2586
628,1.4586,16.2586
629,1.7805,16.5805
630,-1.5414,13.2586
631,1.4586,16.2586
632,2.4586,17.2586
633,-3.1853,11.6147
634,1.4586,16.2586
635,-2.8634,11.9366
636,1.7805,16.5805
637,-1.8634,12.9366
638,0.81471,15.61471
639,-2.1853,12.6147
640,0.81471,15.61471
641,3.1366,17.9366
642,1.7805,16.5805
643,-2.6003,12.1997
644,1.7805,16.5805
645,3.1366,17.9366
646,-2.6003,12.1997
647,2.4586,17.2586
648,-1.5414,13.2586
649,0.81471,15.61471
650,-2.6003,12.1997
651,1.4586,16.2586
652,-2.1853,12.6147
653,1.4586,16.2586
654,-2.8634,11.9366
655,-0.18529,14.61471
656,-2.6003,12.1997
657,-1.1853,13.6147
658,1.1366,15.9366
659,1.4586,16.2586
660,-2.1853,12.6147
661,0.13664,14.93664
662,1.7805,16.5805
663,-1.8634,12.9366
664,0.81471,15.61471
665,0.81471,15.61471
666,-2.1853,12.6147
667,1.7805,16.5805
668,-2.1853,12.6147
669,0.81471,15.61471
670,1.7805,16.5805
671,-0.54143,14.25857
672,1.7805,16.5805
673,-0.18529,14.61471
674,1.4586,16.2586
675,2.7805,17.5805
676,1.1366,15.9366
677,3.1366,17.9366
678,-2.8634,11.9366
679,-1.5414,13.2586
680,-2.6003,12.1997
681,-1.1853,13.6147
682,0.81471,15.61471
683,-2.1853,12.6147
684,2.4586,17.2586
685,-2.1853,12.6147
686,-2.6003,12.1997
687,0.81471,15.61471
688,-1.8634,12.9366
689,-1.8634,12.9366
690,-1.8634,12.9366
691,0.45857,15.25857
692,-0.18529,14.61471
693,-1.8634,12.9366
694,-1.8634,12.9366
695,-1.5414,13.2586
696,2.1366,16.9366
697,-0.18529,14.61471
698,3.1366,17.9366
699,0.81471,15.61471
700,-0.18529,14.61471
701,1.4586,16.2586
702,0.45857,15.25857
703,1.4586,16.2586
704,1.7805,16.5805
705,-0.18529,14.61471
706,0.45857,15.25857
707,-0.18529,14.61471
708,-1.1853,13.6147
709,1.7805,16.5805
710,2.1366,16.9366
711,2.4586,17.2586
712,3.7805,18.5805
713,3.1366,17.9366
714,-0.54143,14.25857
715,-0.18529,14.61471
716,2.7805,17.5805
717,2.4586,17.2586
718,3.7805,18.5805
719,4.1366,18.9366
720,2.7805,17.5805
721,-0.54143,14.25857
722,2.4586,17.2586
723,2.4586,17.2586
724,0.45857,15.25857
725,2.4586,17.2586
726,-0.54143,14.25857
727,3.4586,18.2586
728,-1.1853,13.6147
729,2.7805,17.5805
730,3.1366,17.9366
731,4.1366,18.9366
732,3.7805,18.5805
733,1.7805,16.5805
734,2.1366,16.9366
735,0.81471,15.61471
736,1.1366,15.9366
737,-0.54143,14.25857
738,1.4586,16.2586
739,0.45857,15.25857
740,2.1366,16.9366
741,2.1366,16.9366


==> tables/gt_loss.txt <==
ep,vgg,a,lpips,b,c,d,e
1         ,1177.22        ,0              ,0.358606       ,0              ,0              ,0.000106758    ,72             
2         ,1059.25        ,0              ,0.378701       ,0              ,0              ,0.000106758    ,72             
3         ,1021.44        ,0              ,0.359446       ,0              ,0              ,0.000106758    ,72             
4         ,938.693        ,0              ,0.302512       ,0              ,0              ,0.000106758    ,72             
5         ,756.754        ,0              ,0.173295       ,0              ,0              ,0.000106758    ,72             
6         ,690.988        ,0              ,0.112          ,0              ,0              ,0.000106758    ,72             
7         ,659.579        ,0              ,0.0887964      ,0              ,0              ,0.000106758    ,72             
8         ,636.425        ,0              ,0.0800903      ,0              ,0              ,0.000106758    ,72             
9         ,617.115        ,0              ,0.0756515      ,0              ,0              ,0.000106758    ,72             
10        ,623.121        ,0              ,0.0752727      ,0              ,0              ,0.000106758    ,72             
11        ,615.411        ,0              ,0.0724017      ,0              ,0              ,0.000106758    ,72             
12        ,610.945        ,0              ,0.0718987      ,0              ,0              ,0.000106758    ,72             
13        ,610.14         ,0              ,0.0701962      ,0              ,0              ,0.000106758    ,72             
14        ,595.445        ,0              ,0.0679783      ,0              ,0              ,0.000106758    ,72             
15        ,598.634        ,0              ,0.0683185      ,0              ,0              ,0.000106758    ,72             
16        ,584.482        ,0              ,0.0661353      ,0              ,0              ,0.000106758    ,72             
17        ,588.353        ,0              ,0.066843       ,0              ,0              ,0.000106758    ,72             
18        ,581.421        ,0              ,0.0650209      ,0              ,0              ,0.000106758    ,72             
19        ,581.565        ,0              ,0.064628       ,0              ,0              ,0.000106758    ,72             
20        ,590.246        ,0              ,0.0666958      ,0              ,0              ,0.000106758    ,72             
21        ,576.236        ,0              ,0.0638922      ,0              ,0              ,0.000106758    ,72             
22        ,568.256        ,0              ,0.0628431      ,0              ,0              ,0.000106758    ,72             
23        ,583.173        ,0              ,0.0644567      ,0              ,0              ,0.000106758    ,72             
24        ,564.895        ,0              ,0.0624001      ,0              ,0              ,0.000106758    ,72             
25        ,573.38         ,0              ,0.0637979      ,0              ,0              ,0.000106758    ,72             
26        ,559.151        ,0              ,0.0604335      ,0              ,0              ,8.57157e-05    ,72             
27        ,569.227        ,0              ,0.0612066      ,0              ,0              ,6.86317e-05    ,72             
28        ,561.196        ,0              ,0.0599156      ,0              ,0              ,7.50499e-05    ,72             
29        ,560.342        ,0              ,0.0594824      ,0              ,0              ,8.14083e-05    ,72             
30        ,555.081        ,0              ,0.0589987      ,0              ,0              ,9.04097e-05    ,72             
31        ,557.765        ,0              ,0.0588469      ,0              ,0              ,9.50038e-05    ,72             
32        ,565.647        ,0              ,0.059894       ,0              ,0              ,0.00010007     ,72             
33        ,551.182        ,0              ,0.0577417      ,0              ,0              ,0.000102594    ,72             
34        ,556.749        ,0              ,0.0587066      ,0              ,0              ,0.000105757    ,72             
35        ,550.015        ,0              ,0.0580505      ,0              ,0              ,0.000108052    ,72             
36        ,559.948        ,0              ,0.0587711      ,0              ,0              ,0.000107463    ,72             
37        ,545.936        ,0              ,0.0569697      ,0              ,0              ,0.000109775    ,72             
38        ,545.558        ,0              ,0.0564999      ,0              ,0              ,0.000110947    ,72             
39        ,542.991        ,0              ,0.0561359      ,0              ,0              ,0.000107696    ,72             
40        ,550.084        ,0              ,0.056917       ,0              ,0              ,0.000102373    ,72             
41        ,548.931        ,0              ,0.0566203      ,0              ,0              ,9.90404e-05    ,72             
42        ,554.518        ,0              ,0.0570926      ,0              ,0              ,0.000103549    ,72             
43        ,550.925        ,0              ,0.0569488      ,0              ,0              ,0.000115682    ,72             
44        ,541.082        ,0              ,0.055992       ,0              ,0              ,0.000119871    ,72             
45        ,544.419        ,0              ,0.0565829      ,0              ,0              ,0.000121043    ,72             
46        ,545.239        ,0              ,0.0560795      ,0              ,0              ,0.000111652    ,72             
47        ,542.898        ,0              ,0.0558135      ,0              ,0              ,0.000111787    ,72             
48        ,540.892        ,0              ,0.0559856      ,0              ,0              ,0.000110358    ,72             
49        ,539.846        ,0              ,0.0559387      ,0              ,0              ,0.000100337    ,72             
50        ,540.824        ,0              ,0.0550647      ,0              ,0              ,9.46068e-05    ,72             
51        ,549.493        ,0              ,0.0559705      ,0              ,0              ,0.000104864    ,72             
52        ,548.169        ,0              ,0.056061       ,0              ,0              ,9.39534e-05    ,72             
53        ,539.108        ,0              ,0.0556125      ,0              ,0              ,0.000105131    ,72             
54        ,541.447        ,0              ,0.0555248      ,0              ,0              ,0.00011        ,72             
55        ,537.923        ,0              ,0.0556921      ,0              ,0              ,0.000107233    ,72             
56        ,534.416        ,0              ,0.0546401      ,0              ,0              ,9.7072e-05     ,72             
57        ,532.194        ,0              ,0.0546266      ,0              ,0              ,9.71493e-05    ,72             
58        ,543.359        ,0              ,0.0556135      ,0              ,0              ,9.38384e-05    ,72             
59        ,538.886        ,0              ,0.0551743      ,0              ,0              ,9.47491e-05    ,72             
60        ,535.716        ,0              ,0.0552386      ,0              ,0              ,9.19289e-05    ,72             
61        ,539.9          ,0              ,0.0554456      ,0              ,0              ,9.63287e-05    ,72             
62        ,534.295        ,0              ,0.0548118      ,0              ,0              ,8.77674e-05    ,72             
63        ,536.632        ,0              ,0.0549924      ,0              ,0              ,8.46807e-05    ,72             
64        ,534.154        ,0              ,0.0542741      ,0              ,0              ,9.2018e-05     ,72             
65        ,539.529        ,0              ,0.0547765      ,0              ,0              ,8.82082e-05    ,72             
66        ,535.757        ,0              ,0.0545341      ,0              ,0              ,8.85082e-05    ,72             
67        ,535.6          ,0              ,0.0544265      ,0              ,0              ,8.59221e-05    ,72             
68        ,538.531        ,0              ,0.0548019      ,0              ,0              ,9.24057e-05    ,72             
69        ,524.931        ,0              ,0.053238       ,0              ,0              ,8.70619e-05    ,72             
70        ,529.622        ,0              ,0.0539787      ,0              ,0              ,8.39418e-05    ,72             
71        ,533.71         ,0              ,0.0540064      ,0              ,0              ,8.48518e-05    ,72             
72        ,526.947        ,0              ,0.0536761      ,0              ,0              ,8.41718e-05    ,72             
73        ,530.491        ,0              ,0.0538601      ,0              ,0              ,8.18276e-05    ,72             
74        ,536.811        ,0              ,0.0545892      ,0              ,0              ,8.67869e-05    ,72             
75        ,536.07         ,0              ,0.0547535      ,0              ,0              ,8.54696e-05    ,72             
76        ,530.147        ,0              ,0.0538402      ,0              ,0              ,8.99917e-05    ,72             
77        ,526.489        ,0              ,0.0533998      ,0              ,0              ,8.53353e-05    ,72             
78        ,531.254        ,0              ,0.0536118      ,0              ,0              ,8.97475e-05    ,72             
79        ,527.437        ,0              ,0.0539211      ,0              ,0              ,8.53278e-05    ,72             
80        ,523.571        ,0              ,0.0530828      ,0              ,0              ,8.28755e-05    ,72             
81        ,526.234        ,0              ,0.0534273      ,0              ,0              ,7.90214e-05    ,72             
82        ,516.901        ,0              ,0.0522482      ,0              ,0              ,8.0059e-05     ,72             
83        ,528.56         ,0              ,0.0535465      ,0              ,0              ,7.75204e-05    ,72             
84        ,520.932        ,0              ,0.0525845      ,0              ,0              ,7.8652e-05     ,72             
85        ,533.984        ,0              ,0.0538394      ,0              ,0              ,7.79877e-05    ,72             
86        ,516.361        ,0              ,0.0524141      ,0              ,0              ,7.84093e-05    ,72             
87        ,515.498        ,0              ,0.0517631      ,0              ,0              ,7.89276e-05    ,72             
88        ,522.084        ,0              ,0.0528352      ,0              ,0              ,7.03781e-05    ,72             
89        ,527.084        ,0              ,0.0530445      ,0              ,0              ,6.79091e-05    ,72             
90        ,521.505        ,0              ,0.0527405      ,0              ,0              ,8.12566e-05    ,72             
91        ,510.764        ,0              ,0.0515917      ,0              ,0              ,7.94011e-05    ,72             
92        ,524.541        ,0              ,0.0531003      ,0              ,0              ,7.30926e-05    ,72             
93        ,531.755        ,0              ,0.0536129      ,0              ,0              ,7.34696e-05    ,72             
94        ,516.186        ,0              ,0.0516267      ,0              ,0              ,6.76864e-05    ,72             
95        ,524.897        ,0              ,0.0530109      ,0              ,0              ,7.27412e-05    ,72             
96        ,519.003        ,0              ,0.0524578      ,0              ,0              ,6.97901e-05    ,72             
97        ,511.848        ,0              ,0.0515551      ,0              ,0              ,7.45366e-05    ,72             
98        ,522.973        ,0              ,0.052804       ,0              ,0              ,7.6916e-05     ,72             
99        ,525.298        ,0              ,0.0528344      ,0              ,0              ,8.12221e-05    ,72             
100       ,520.4          ,0              ,0.0519466      ,0              ,0              ,8.4137e-05     ,72             
101       ,524.764        ,0              ,0.0526441      ,0              ,0              ,8.69075e-05    ,72             
102       ,521.084        ,0              ,0.0526848      ,0              ,0              ,7.98772e-05    ,72             
103       ,518.33         ,0              ,0.052295       ,0              ,0              ,7.48517e-05    ,72             
104       ,526.596        ,0              ,0.0528118      ,0              ,0              ,7.58626e-05    ,72             
105       ,517.818        ,0              ,0.0522326      ,0              ,0              ,7.10789e-05    ,72             
106       ,520.695        ,0              ,0.0521152      ,0              ,0              ,7.15171e-05    ,72             
107       ,515.206        ,0              ,0.0512422      ,0              ,0              ,7.54768e-05    ,72             
108       ,515.873        ,0              ,0.0516496      ,0              ,0              ,7.20203e-05    ,72             
109       ,521.034        ,0              ,0.0521981      ,0              ,0              ,7.14419e-05    ,72             
110       ,510.924        ,0              ,0.0508287      ,0              ,0              ,7.04597e-05    ,72             
111       ,520.221        ,0              ,0.052316       ,0              ,0              ,7.2853e-05     ,72             
112       ,524.414        ,0              ,0.0529056      ,0              ,0              ,7.0153e-05     ,72             
113       ,517.334        ,0              ,0.051514       ,0              ,0              ,6.43183e-05    ,72             
114       ,516.527        ,0              ,0.0515651      ,0              ,0              ,6.34814e-05    ,72             
115       ,515.672        ,0              ,0.0516313      ,0              ,0              ,6.24642e-05    ,72             
116       ,507.435        ,0              ,0.0506257      ,0              ,0              ,5.71333e-05    ,72             
117       ,513.17         ,0              ,0.0513471      ,0              ,0              ,5.81292e-05    ,72             
118       ,518.028        ,0              ,0.0517421      ,0              ,0              ,5.80982e-05    ,72             
119       ,510.901        ,0              ,0.0509451      ,0              ,0              ,6.46286e-05    ,72             
120       ,515.328        ,0              ,0.0515247      ,0              ,0              ,6.121e-05      ,72             
121       ,514.773        ,0              ,0.0517417      ,0              ,0              ,6.15672e-05    ,72             
122       ,518.192        ,0              ,0.051423       ,0              ,0              ,5.98855e-05    ,72             
123       ,511.856        ,0              ,0.0508408      ,0              ,0              ,6.0692e-05     ,72             
124       ,516.559        ,0              ,0.0521536      ,0              ,0              ,5.88163e-05    ,72             
125       ,513.863        ,0              ,0.0513635      ,0              ,0              ,6.04206e-05    ,72             
126       ,510.493        ,0              ,0.0508125      ,0              ,0              ,5.83739e-05    ,72             
127       ,515.06         ,0              ,0.0513011      ,0              ,0              ,6.08035e-05    ,72             
128       ,509.128        ,0              ,0.0506053      ,0              ,0              ,5.92348e-05    ,72             
129       ,514.753        ,0              ,0.051393       ,0              ,0              ,5.93383e-05    ,72             
130       ,514.237        ,0              ,0.0517941      ,0              ,0              ,6.09122e-05    ,72             
131       ,503.748        ,0              ,0.050252       ,0              ,0              ,6.18641e-05    ,72             
132       ,510.498        ,0              ,0.0510961      ,0              ,0              ,6.50513e-05    ,72             
133       ,513.18         ,0              ,0.051564       ,0              ,0              ,6.76796e-05    ,72             
134       ,506.74         ,0              ,0.0504628      ,0              ,0              ,6.57914e-05    ,72             
135       ,513.359        ,0              ,0.0514635      ,0              ,0              ,5.88153e-05    ,72             
136       ,503.684        ,0              ,0.0506049      ,0              ,0              ,5.93663e-05    ,72             
137       ,504.734        ,0              ,0.0500894      ,0              ,0              ,6.0475e-05     ,72             
138       ,509.489        ,0              ,0.0506318      ,0              ,0              ,5.94092e-05    ,72             
139       ,508.827        ,0              ,0.0505642      ,0              ,0              ,5.85309e-05    ,72             
140       ,514.76         ,0              ,0.0515027      ,0              ,0              ,5.99321e-05    ,72             
141       ,511.39         ,0              ,0.0511173      ,0              ,0              ,5.74723e-05    ,72             
142       ,514.92         ,0              ,0.051225       ,0              ,0              ,6.32204e-05    ,72             
143       ,509.961        ,0              ,0.0511128      ,0              ,0              ,5.72458e-05    ,72             
144       ,515.587        ,0              ,0.0514423      ,0              ,0              ,6.07634e-05    ,72             
145       ,502.952        ,0              ,0.05017        ,0              ,0              ,5.49994e-05    ,72             
146       ,510.81         ,0              ,0.0508411      ,0              ,0              ,5.49672e-05    ,72             
147       ,511.212        ,0              ,0.0508251      ,0              ,0              ,5.65101e-05    ,72             
148       ,506.76         ,0              ,0.0503952      ,0              ,0              ,5.79457e-05    ,72             
149       ,504.04         ,0              ,0.0497749      ,0              ,0              ,5.48556e-05    ,72             
150       ,511.615        ,0              ,0.0506454      ,0              ,0              ,5.62861e-05    ,72             
151       ,502.879        ,0              ,0.0502053      ,0              ,0              ,5.41946e-05    ,72             
152       ,512.251        ,0              ,0.0509066      ,0              ,0              ,5.2993e-05     ,72             
153       ,506.422        ,0              ,0.0503436      ,0              ,0              ,4.8661e-05     ,72             
154       ,499.645        ,0              ,0.0498015      ,0              ,0              ,4.63478e-05    ,72             
155       ,511.866        ,0              ,0.0508559      ,0              ,0              ,5.11116e-05    ,72             
156       ,507.018        ,0              ,0.0502078      ,0              ,0              ,5.46302e-05    ,72             
157       ,509.181        ,0              ,0.0505146      ,0              ,0              ,5.50364e-05    ,72             
158       ,503.383        ,0              ,0.0497879      ,0              ,0              ,5.44e-05       ,72             
159       ,500.607        ,0              ,0.0494976      ,0              ,0              ,5.0949e-05     ,72             
160       ,515.038        ,0              ,0.0511541      ,0              ,0              ,5.03679e-05    ,72             
161       ,510.593        ,0              ,0.0507477      ,0              ,0              ,4.65912e-05    ,72             
162       ,511.183        ,0              ,0.050947       ,0              ,0              ,5.3644e-05     ,72             
163       ,508.507        ,0              ,0.0503894      ,0              ,0              ,5.31412e-05    ,72             
164       ,512.055        ,0              ,0.0507505      ,0              ,0              ,5.42177e-05    ,72             
165       ,503.438        ,0              ,0.0500205      ,0              ,0              ,5.80523e-05    ,72             
166       ,503.252        ,0              ,0.0499295      ,0              ,0              ,5.98412e-05    ,72             
167       ,503.831        ,0              ,0.0500072      ,0              ,0              ,5.6132e-05     ,72             
168       ,503.538        ,0              ,0.0501018      ,0              ,0              ,5.17825e-05    ,72             
169       ,511.364        ,0              ,0.0509982      ,0              ,0              ,5.20895e-05    ,72             
170       ,506.287        ,0              ,0.0503633      ,0              ,0              ,5.17816e-05    ,72             
171       ,500.915        ,0              ,0.0494295      ,0              ,0              ,4.78961e-05    ,72             
172       ,501.767        ,0              ,0.0495701      ,0              ,0              ,4.79065e-05    ,72             
173       ,507.842        ,0              ,0.050345       ,0              ,0              ,4.99437e-05    ,72             
174       ,497.711        ,0              ,0.0490645      ,0              ,0              ,4.49712e-05    ,72             
175       ,502.335        ,0              ,0.0494411      ,0              ,0              ,4.30042e-05    ,72             
176       ,510.015        ,0              ,0.0504266      ,0              ,0              ,4.31579e-05    ,72             
177       ,501.168        ,0              ,0.0493245      ,0              ,0              ,4.51215e-05    ,72             
178       ,504.565        ,0              ,0.0499386      ,0              ,0              ,4.6747e-05     ,72             
179       ,510.094        ,0              ,0.0504724      ,0              ,0              ,4.57448e-05    ,72             
180       ,495.859        ,0              ,0.0491336      ,0              ,0              ,4.69052e-05    ,72             
181       ,500.561        ,0              ,0.0498456      ,0              ,0              ,4.86779e-05    ,72             
182       ,507.86         ,0              ,0.0501658      ,0              ,0              ,4.84279e-05    ,72             
183       ,511.147        ,0              ,0.0503975      ,0              ,0              ,4.81118e-05    ,72             
184       ,511.134        ,0              ,0.0506912      ,0              ,0              ,4.52038e-05    ,72             
185       ,502.37         ,0              ,0.0498342      ,0              ,0              ,4.11817e-05    ,72             
186       ,499            ,0              ,0.0493819      ,0              ,0              ,4.32961e-05    ,72             
187       ,498.604        ,0              ,0.0493265      ,0              ,0              ,4.46517e-05    ,72             
188       ,497.038        ,0              ,0.048934       ,0              ,0              ,4.46061e-05    ,72             
189       ,498.628        ,0              ,0.049841       ,0              ,0              ,4.65968e-05    ,72             
190       ,509.056        ,0              ,0.0504397      ,0              ,0              ,4.57188e-05    ,72             
191       ,502.899        ,0              ,0.0493879      ,0              ,0              ,4.68995e-05    ,72             
192       ,493.208        ,0              ,0.0484465      ,0              ,0              ,4.43277e-05    ,72             
193       ,500.223        ,0              ,0.0492507      ,0              ,0              ,4.12806e-05    ,72             
194       ,504.224        ,0              ,0.0499293      ,0              ,0              ,4.01329e-05    ,72             
195       ,503.189        ,0              ,0.0495302      ,0              ,0              ,4.10602e-05    ,72             
196       ,495.845        ,0              ,0.0490892      ,0              ,0              ,4.09081e-05    ,72             
197       ,499.646        ,0              ,0.0489502      ,0              ,0              ,4.04612e-05    ,72             
198       ,504.554        ,0              ,0.0495649      ,0              ,0              ,4.33985e-05    ,72             
199       ,508.7          ,0              ,0.0504254      ,0              ,0              ,4.68295e-05    ,72             
200       ,499.309        ,0              ,0.0493941      ,0              ,0              ,4.66736e-05    ,72             
201       ,506.266        ,0              ,0.0497576      ,0              ,0              ,4.74753e-05    ,72             
202       ,499.38         ,0              ,0.0493159      ,0              ,0              ,4.43169e-05    ,72             
203       ,500.515        ,0              ,0.0496624      ,0              ,0              ,4.17638e-05    ,72             
204       ,498.194        ,0              ,0.0492888      ,0              ,0              ,4.09162e-05    ,72             
205       ,504.985        ,0              ,0.0500392      ,0              ,0              ,4.05776e-05    ,72             
206       ,500.078        ,0              ,0.0495422      ,0              ,0              ,3.96409e-05    ,72             
207       ,503.711        ,0              ,0.049918       ,0              ,0              ,4.1453e-05     ,72             
208       ,496.663        ,0              ,0.0489014      ,0              ,0              ,4.1786e-05     ,72             
209       ,504.45         ,0              ,0.0497489      ,0              ,0              ,3.88763e-05    ,72             
210       ,496.195        ,0              ,0.0489016      ,0              ,0              ,3.75497e-05    ,72             
211       ,500.53         ,0              ,0.049654       ,0              ,0              ,3.81232e-05    ,72             
212       ,493.794        ,0              ,0.0486319      ,0              ,0              ,3.76733e-05    ,72             
213       ,496.651        ,0              ,0.0490271      ,0              ,0              ,3.76743e-05    ,72             
214       ,502.704        ,0              ,0.0493789      ,0              ,0              ,3.79634e-05    ,72             
215       ,493.755        ,0              ,0.0489685      ,0              ,0              ,3.62185e-05    ,72             
216       ,489.641        ,0              ,0.0478801      ,0              ,0              ,3.73252e-05    ,72             
217       ,502.369        ,0              ,0.0493782      ,0              ,0              ,3.91346e-05    ,72             
218       ,489.191        ,0              ,0.0482087      ,0              ,0              ,3.87362e-05    ,72             
219       ,499.286        ,0              ,0.0490438      ,0              ,0              ,3.98483e-05    ,72             
220       ,498.676        ,0              ,0.0491781      ,0              ,0              ,3.88362e-05    ,72             
221       ,493.689        ,0              ,0.0483916      ,0              ,0              ,4.03405e-05    ,72             
222       ,494.029        ,0              ,0.048873       ,0              ,0              ,4.19767e-05    ,72             
223       ,497.482        ,0              ,0.0487017      ,0              ,0              ,4.21315e-05    ,72             
224       ,493.415        ,0              ,0.0483564      ,0              ,0              ,4.35446e-05    ,72             
225       ,490.875        ,0              ,0.0485329      ,0              ,0              ,4.34228e-05    ,72             
226       ,505.491        ,0              ,0.0499115      ,0              ,0              ,4.25563e-05    ,72             
227       ,493.156        ,0              ,0.0485731      ,0              ,0              ,4.06151e-05    ,72             
228       ,498.244        ,0              ,0.0491502      ,0              ,0              ,3.89387e-05    ,72             
229       ,501.87         ,0              ,0.049067       ,0              ,0              ,4.23743e-05    ,72             
230       ,499.362        ,0              ,0.049235       ,0              ,0              ,4.28662e-05    ,72             
231       ,495.824        ,0              ,0.0484666      ,0              ,0              ,4.02345e-05    ,72             
232       ,498.806        ,0              ,0.0489642      ,0              ,0              ,3.83909e-05    ,72             
233       ,494.965        ,0              ,0.048837       ,0              ,0              ,3.72207e-05    ,72             
234       ,490.799        ,0              ,0.0480366      ,0              ,0              ,3.95627e-05    ,72             
235       ,497.188        ,0              ,0.0486276      ,0              ,0              ,3.93462e-05    ,72             
236       ,494.718        ,0              ,0.0485374      ,0              ,0              ,3.97987e-05    ,72             
237       ,498.647        ,0              ,0.0487898      ,0              ,0              ,3.7712e-05     ,72             
238       ,496.116        ,0              ,0.0483599      ,0              ,0              ,3.78788e-05    ,72             
239       ,501.539        ,0              ,0.0495801      ,0              ,0              ,3.99694e-05    ,72             
240       ,494.663        ,0              ,0.0484392      ,0              ,0              ,4.00828e-05    ,72             
241       ,493.363        ,0              ,0.0487711      ,0              ,0              ,3.77e-05       ,72             
242       ,494.266        ,0              ,0.0483567      ,0              ,0              ,3.81038e-05    ,72             
243       ,495.07         ,0              ,0.0484447      ,0              ,0              ,3.85445e-05    ,72             
244       ,493.604        ,0              ,0.048232       ,0              ,0              ,3.50264e-05    ,72             
245       ,485.023        ,0              ,0.0477964      ,0              ,0              ,3.63415e-05    ,72             
246       ,500.452        ,0              ,0.0490804      ,0              ,0              ,3.55952e-05    ,72             
247       ,491.951        ,0              ,0.0483642      ,0              ,0              ,3.73988e-05    ,72             
248       ,501.302        ,0              ,0.0489557      ,0              ,0              ,3.67881e-05    ,72             
249       ,488.611        ,0              ,0.0483326      ,0              ,0              ,3.78356e-05    ,72             
250       ,493.713        ,0              ,0.0481576      ,0              ,0              ,3.76469e-05    ,72             
251       ,502.943        ,0              ,0.0496168      ,0              ,0              ,3.70232e-05    ,72             
252       ,500.311        ,0              ,0.0491113      ,0              ,0              ,3.83219e-05    ,72             
253       ,496.567        ,0              ,0.0482818      ,0              ,0              ,3.92075e-05    ,72             
254       ,485.937        ,0              ,0.0474981      ,0              ,0              ,3.9781e-05     ,72             
255       ,492.288        ,0              ,0.0479496      ,0              ,0              ,3.85995e-05    ,72             
256       ,493.428        ,0              ,0.0485885      ,0              ,0              ,3.76677e-05    ,72             
257       ,498.525        ,0              ,0.0491503      ,0              ,0              ,3.86625e-05    ,72             
258       ,499.301        ,0              ,0.0492092      ,0              ,0              ,3.8713e-05     ,72             
259       ,488.254        ,0              ,0.0477037      ,0              ,0              ,3.84962e-05    ,72             
260       ,487.689        ,0              ,0.0477635      ,0              ,0              ,3.96356e-05    ,72             
261       ,494.768        ,0              ,0.048731       ,0              ,0              ,3.99594e-05    ,72             
262       ,501.629        ,0              ,0.04918        ,0              ,0              ,3.87368e-05    ,72             
263       ,486.349        ,0              ,0.0476849      ,0              ,0              ,3.78262e-05    ,72             
264       ,488.342        ,0              ,0.0479116      ,0              ,0              ,3.70889e-05    ,72             
265       ,500.85         ,0              ,0.0492478      ,0              ,0              ,3.65152e-05    ,72             
266       ,494.496        ,0              ,0.0483143      ,0              ,0              ,3.71078e-05    ,72             
267       ,490.31         ,0              ,0.0479496      ,0              ,0              ,3.69875e-05    ,72             
268       ,497.219        ,0              ,0.0483987      ,0              ,0              ,3.65997e-05    ,72             
269       ,496.496        ,0              ,0.0486086      ,0              ,0              ,3.77543e-05    ,72             
270       ,490.539        ,0              ,0.0477604      ,0              ,0              ,3.65481e-05    ,72             
271       ,491.12         ,0              ,0.0481292      ,0              ,0              ,3.64723e-05    ,72             
272       ,477.496        ,0              ,0.0466851      ,0              ,0              ,3.69566e-05    ,72             
273       ,484.467        ,0              ,0.0476852      ,0              ,0              ,3.65213e-05    ,72             
274       ,496.718        ,0              ,0.0484431      ,0              ,0              ,3.57074e-05    ,72             
275       ,485.647        ,0              ,0.0471923      ,0              ,0              ,3.53264e-05    ,72             
276       ,489.167        ,0              ,0.0476435      ,0              ,0              ,3.53871e-05    ,72             
277       ,493.091        ,0              ,0.0482353      ,0              ,0              ,3.50482e-05    ,72             
278       ,488.251        ,0              ,0.0474806      ,0              ,0              ,3.44486e-05    ,72             
279       ,490.995        ,0              ,0.0484106      ,0              ,0              ,3.5959e-05     ,72             
280       ,498.154        ,0              ,0.0485756      ,0              ,0              ,3.74976e-05    ,72             
281       ,484.756        ,0              ,0.0475763      ,0              ,0              ,3.7539e-05     ,72             
282       ,495.225        ,0              ,0.0486444      ,0              ,0              ,3.71953e-05    ,72             
283       ,482.772        ,0              ,0.047226       ,0              ,0              ,3.73667e-05    ,72             
284       ,492.629        ,0              ,0.048361       ,0              ,0              ,3.83168e-05    ,72             
285       ,495.306        ,0              ,0.0483283      ,0              ,0              ,3.74341e-05    ,72             
286       ,492.06         ,0              ,0.0478164      ,0              ,0              ,3.70852e-05    ,72             
287       ,483.82         ,0              ,0.047283       ,0              ,0              ,3.61462e-05    ,72             
288       ,486.745        ,0              ,0.0473343      ,0              ,0              ,3.42759e-05    ,72             
289       ,490.576        ,0              ,0.0483564      ,0              ,0              ,3.42913e-05    ,72             
290       ,494.573        ,0              ,0.0485039      ,0              ,0              ,3.51285e-05    ,72             
291       ,489.009        ,0              ,0.0476937      ,0              ,0              ,3.543e-05      ,72             
292       ,496.271        ,0              ,0.0486182      ,0              ,0              ,3.62694e-05    ,72             
293       ,500.728        ,0              ,0.0492023      ,0              ,0              ,3.64338e-05    ,72             
294       ,499.991        ,0              ,0.0488057      ,0              ,0              ,3.5993e-05     ,72             
295       ,490.89         ,0              ,0.0481379      ,0              ,0              ,3.57746e-05    ,72             
296       ,497.312        ,0              ,0.0484834      ,0              ,0              ,3.61932e-05    ,72             
297       ,483.445        ,0              ,0.0472496      ,0              ,0              ,3.62525e-05    ,72             
298       ,500.587        ,0              ,0.0488833      ,0              ,0              ,3.61974e-05    ,72             
299       ,490.933        ,0              ,0.0477815      ,0              ,0              ,3.57815e-05    ,72             
300       ,485.331        ,0              ,0.0472124      ,0              ,0              ,3.56954e-05    ,72             
301       ,494.844        ,0              ,0.0484566      ,0              ,0              ,3.64419e-05    ,72             
302       ,490.494        ,0              ,0.0477511      ,0              ,0              ,3.65636e-05    ,72             
303       ,493.618        ,0              ,0.0483484      ,0              ,0              ,3.69221e-05    ,72             
304       ,487.259        ,0              ,0.0479264      ,0              ,0              ,3.73426e-05    ,72             
305       ,487.038        ,0              ,0.0477029      ,0              ,0              ,3.6913e-05     ,72             
306       ,495.209        ,0              ,0.0482825      ,0              ,0              ,3.6398e-05     ,72             
307       ,487.821        ,0              ,0.0479634      ,0              ,0              ,3.59977e-05    ,72             
308       ,487.618        ,0              ,0.0473784      ,0              ,0              ,3.62609e-05    ,72             
309       ,493.818        ,0              ,0.0479476      ,0              ,0              ,3.60093e-05    ,72             
310       ,486.568        ,0              ,0.0476589      ,0              ,0              ,3.63161e-05    ,72             
311       ,491.195        ,0              ,0.047807       ,0              ,0              ,3.70674e-05    ,72             
312       ,499.224        ,0              ,0.0483827      ,0              ,0              ,3.69713e-05    ,72             
313       ,484.12         ,0              ,0.0468879      ,0              ,0              ,3.70085e-05    ,72             
314       ,482.869        ,0              ,0.0471675      ,0              ,0              ,3.70511e-05    ,72             
315       ,494.034        ,0              ,0.0484214      ,0              ,0              ,3.5731e-05     ,72             
316       ,484.928        ,0              ,0.0471665      ,0              ,0              ,3.54572e-05    ,72             
317       ,494.311        ,0              ,0.048148       ,0              ,0              ,3.59436e-05    ,72             
318       ,489.616        ,0              ,0.0479857      ,0              ,0              ,3.5065e-05     ,72             
319       ,480.496        ,0              ,0.046663       ,0              ,0              ,3.60752e-05    ,72             
320       ,483.39         ,0              ,0.0474133      ,0              ,0              ,3.59496e-05    ,72             
321       ,493.655        ,0              ,0.0480941      ,0              ,0              ,3.56578e-05    ,72             
322       ,487.111        ,0              ,0.0476748      ,0              ,0              ,3.61099e-05    ,72             
323       ,487.971        ,0              ,0.0474888      ,0              ,0              ,3.5856e-05     ,72             
324       ,492.973        ,0              ,0.0481657      ,0              ,0              ,3.55049e-05    ,72             
325       ,494.357        ,0              ,0.0483176      ,0              ,0              ,3.36543e-05    ,72             
326       ,490.602        ,0              ,0.0478235      ,0              ,0              ,3.36353e-05    ,72             
327       ,488.16         ,0              ,0.0480252      ,0              ,0              ,3.40855e-05    ,72             
328       ,489.623        ,0              ,0.0475989      ,0              ,0              ,3.39096e-05    ,72             
329       ,493.074        ,0              ,0.0479112      ,0              ,0              ,3.42616e-05    ,72             
330       ,490.333        ,0              ,0.0479541      ,0              ,0              ,3.52623e-05    ,72             
331       ,487.314        ,0              ,0.0474056      ,0              ,0              ,3.53188e-05    ,72             
332       ,494.913        ,0              ,0.0485154      ,0              ,0              ,3.53384e-05    ,72             
333       ,488.83         ,0              ,0.0481604      ,0              ,0              ,3.48464e-05    ,72             
334       ,484.796        ,0              ,0.0471048      ,0              ,0              ,3.47282e-05    ,72             
335       ,491.248        ,0              ,0.0476525      ,0              ,0              ,3.46415e-05    ,72             
336       ,483.025        ,0              ,0.0468253      ,0              ,0              ,3.44667e-05    ,72             
337       ,490.359        ,0              ,0.0475182      ,0              ,0              ,3.41739e-05    ,72             
338       ,490.379        ,0              ,0.0479168      ,0              ,0              ,3.38488e-05    ,72             
339       ,478.669        ,0              ,0.0464915      ,0              ,0              ,3.42893e-05    ,72             
340       ,495.382        ,0              ,0.0482681      ,0              ,0              ,3.42798e-05    ,72             
341       ,490.833        ,0              ,0.0477381      ,0              ,0              ,3.48881e-05    ,72             
342       ,487.031        ,0              ,0.0477388      ,0              ,0              ,3.50559e-05    ,72             
343       ,494.284        ,0              ,0.0482648      ,0              ,0              ,3.51583e-05    ,72             
344       ,488.961        ,0              ,0.047827       ,0              ,0              ,3.52855e-05    ,72             
345       ,487.832        ,0              ,0.047381       ,0              ,0              ,3.45314e-05    ,72             
346       ,496.101        ,0              ,0.048535       ,0              ,0              ,3.49805e-05    ,72             
347       ,487.952        ,0              ,0.0475183      ,0              ,0              ,3.52896e-05    ,72             
348       ,485.896        ,0              ,0.0476658      ,0              ,0              ,3.55749e-05    ,72             
349       ,491.379        ,0              ,0.0480096      ,0              ,0              ,3.60819e-05    ,72             
350       ,482.808        ,0              ,0.047133       ,0              ,0              ,3.57191e-05    ,72             
351       ,485.666        ,0              ,0.0475317      ,0              ,0              ,3.57412e-05    ,72             
352       ,496.503        ,0              ,0.0487494      ,0              ,0              ,3.61409e-05    ,72             
353       ,487.292        ,0              ,0.047634       ,0              ,0              ,3.59959e-05    ,72             
354       ,492.516        ,0              ,0.0481101      ,0              ,0              ,3.61087e-05    ,72             
355       ,489.864        ,0              ,0.0478324      ,0              ,0              ,3.64104e-05    ,72             
356       ,488.997        ,0              ,0.0476503      ,0              ,0              ,3.63318e-05    ,72             
357       ,485.434        ,0              ,0.0473702      ,0              ,0              ,3.65853e-05    ,72             
358       ,488.34         ,0              ,0.0477474      ,0              ,0              ,3.664e-05      ,72             
359       ,487.554        ,0              ,0.0470473      ,0              ,0              ,3.69266e-05    ,72             
360       ,487.5          ,0              ,0.0473392      ,0              ,0              ,3.6645e-05     ,72             
361       ,483.394        ,0              ,0.0470997      ,0              ,0              ,3.63657e-05    ,72             
362       ,487.179        ,0              ,0.0473192      ,0              ,0              ,3.61602e-05    ,72             
363       ,488.918        ,0              ,0.0476903      ,0              ,0              ,3.60161e-05    ,72             
364       ,487.304        ,0              ,0.0474728      ,0              ,0              ,3.6022e-05     ,72             
365       ,485.426        ,0              ,0.0474172      ,0              ,0              ,3.59994e-05    ,72             
366       ,486.023        ,0              ,0.047652       ,0              ,0              ,3.58369e-05    ,72             
367       ,489.598        ,0              ,0.0477383      ,0              ,0              ,3.54975e-05    ,72             
368       ,492.755        ,0              ,0.0482165      ,0              ,0              ,3.52172e-05    ,72             
369       ,487.833        ,0              ,0.047442       ,0              ,0              ,3.52379e-05    ,72             
370       ,488.794        ,0              ,0.0477683      ,0              ,0              ,3.50616e-05    ,72             
371       ,480.925        ,0              ,0.0468508      ,0              ,0              ,3.51147e-05    ,72             
372       ,496.192        ,0              ,0.048421       ,0              ,0              ,3.49656e-05    ,72             
373       ,479.949        ,0              ,0.046873       ,0              ,0              ,3.51137e-05    ,72             
374       ,482.912        ,0              ,0.0469587      ,0              ,0              ,3.52892e-05    ,72             
375       ,484.3          ,0              ,0.0470819      ,0              ,0              ,3.5034e-05     ,72             
376       ,489.381        ,0              ,0.0474888      ,0              ,0              ,3.52558e-05    ,72             
377       ,478.205        ,0              ,0.0463411      ,0              ,0              ,3.52022e-05    ,72             
378       ,493.935        ,0              ,0.0480297      ,0              ,0              ,3.56226e-05    ,72             
379       ,486.555        ,0              ,0.0475822      ,0              ,0              ,3.52819e-05    ,72             
380       ,478.797        ,0              ,0.046936       ,0              ,0              ,3.52217e-05    ,72             
381       ,489.694        ,0              ,0.0477259      ,0              ,0              ,3.53797e-05    ,72             
382       ,490.182        ,0              ,0.0476679      ,0              ,0              ,3.56683e-05    ,72             
383       ,497.469        ,0              ,0.0489943      ,0              ,0              ,3.5555e-05     ,72             
384       ,488.082        ,0              ,0.047762       ,0              ,0              ,3.60657e-05    ,72             
385       ,494.663        ,0              ,0.0483715      ,0              ,0              ,3.65277e-05    ,72             
386       ,495.396        ,0              ,0.0486925      ,0              ,0              ,3.64571e-05    ,72             
387       ,482.888        ,0              ,0.0469429      ,0              ,0              ,3.62296e-05    ,72             
388       ,484.311        ,0              ,0.0472745      ,0              ,0              ,3.62897e-05    ,72             
389       ,495.428        ,0              ,0.0485377      ,0              ,0              ,3.64485e-05    ,72             
390       ,485.568        ,0              ,0.0470196      ,0              ,0              ,3.59769e-05    ,72             
391       ,488.992        ,0              ,0.04782        ,0              ,0              ,3.63336e-05    ,72             
392       ,496.685        ,0              ,0.0484299      ,0              ,0              ,3.65357e-05    ,72             
393       ,486.054        ,0              ,0.0474048      ,0              ,0              ,3.66612e-05    ,72             
394       ,484.055        ,0              ,0.0470646      ,0              ,0              ,3.6381e-05     ,72             
395       ,483.883        ,0              ,0.0472081      ,0              ,0              ,3.64174e-05    ,72             
396       ,492.801        ,0              ,0.0478231      ,0              ,0              ,3.64356e-05    ,72             
397       ,482.993        ,0              ,0.0468336      ,0              ,0              ,3.63203e-05    ,72             
398       ,471.102        ,0              ,0.0454444      ,0              ,0              ,3.62903e-05    ,72             
399       ,481.007        ,0              ,0.0470009      ,0              ,0              ,3.63107e-05    ,72             
400       ,487.499        ,0              ,0.0472707      ,0              ,0              ,3.58937e-05    ,72             


==> tables/loss_pose_ghost.txt <==
ep,vgg,lpips          ,l1             ,psrn           ,ssim           ,param          ,count          
0         ,996.796        ,0.326021       ,0.108771       ,15.0135        ,0.435625       ,0              ,12             
1         ,958.759        ,0.308198       ,0.104674       ,15.3761        ,0.443641       ,0              ,12             
2         ,926.839        ,0.293212       ,0.101658       ,15.6234        ,0.451323       ,0              ,12             
3         ,897.029        ,0.280003       ,0.09848        ,15.8893        ,0.458002       ,0              ,12             
4         ,859.036        ,0.265625       ,0.0947271      ,16.2352        ,0.467859       ,0              ,12             
5         ,815.661        ,0.251492       ,0.0905157      ,16.6749        ,0.479843       ,0              ,12             
6         ,766.737        ,0.236742       ,0.0859051      ,17.2786        ,0.496919       ,0              ,12             
7         ,726.93         ,0.224315       ,0.0823508      ,17.6327        ,0.506412       ,0              ,12             
8         ,711.717        ,0.217578       ,0.0803789      ,17.8103        ,0.510765       ,0              ,12             
9         ,689.497        ,0.210644       ,0.0779329      ,18.1078        ,0.521396       ,0              ,12             
10        ,676.448        ,0.206485       ,0.0765749      ,18.277         ,0.526951       ,0              ,12             
11        ,663.2          ,0.200617       ,0.0750359      ,18.386         ,0.529151       ,0              ,12             
12        ,646.779        ,0.194622       ,0.0734647      ,18.5896        ,0.534188       ,0              ,12             
13        ,627.679        ,0.189523       ,0.0717191      ,18.7979        ,0.54351        ,0              ,12             
14        ,622.517        ,0.185418       ,0.0712206      ,18.7642        ,0.541425       ,0              ,12             
15        ,598.828        ,0.179012       ,0.0686969      ,19.1294        ,0.553449       ,0              ,12             
16        ,603.821        ,0.17579        ,0.0689676      ,19.0605        ,0.547558       ,0              ,12             
17        ,557.845        ,0.165247       ,0.0649389      ,19.5636        ,0.560821       ,0              ,12             
18        ,538.234        ,0.159617       ,0.0631246      ,19.7697        ,0.569518       ,0              ,12             
19        ,534.674        ,0.157187       ,0.0630572      ,19.7879        ,0.565691       ,0              ,12             
20        ,501.976        ,0.150181       ,0.0600627      ,20.2405        ,0.581507       ,0              ,12             
21        ,495.722        ,0.148358       ,0.0595089      ,20.3587        ,0.58387        ,0              ,12             
22        ,497.92         ,0.147434       ,0.0595516      ,20.3649        ,0.585684       ,0              ,12             
23        ,481.106        ,0.144136       ,0.0579498      ,20.5733        ,0.593492       ,0              ,12             
24        ,492.998        ,0.145119       ,0.0591418      ,20.2886        ,0.582524       ,0              ,12             
25        ,479.831        ,0.141341       ,0.057202       ,20.7001        ,0.593449       ,0              ,12             
26        ,465.349        ,0.137292       ,0.0557997      ,20.8819        ,0.601325       ,0              ,12             
27        ,485.197        ,0.139058       ,0.057916       ,20.4323        ,0.583102       ,0              ,12             
28        ,474.414        ,0.136229       ,0.0564556      ,20.606         ,0.589959       ,0              ,12             
29        ,468.901        ,0.135014       ,0.0560396      ,20.5532        ,0.589944       ,0              ,12             
30        ,472.552        ,0.135104       ,0.0567871      ,20.4437        ,0.586535       ,0              ,12             
31        ,461.292        ,0.133291       ,0.0554641      ,20.6539        ,0.59437        ,0              ,12             
32        ,446.694        ,0.130616       ,0.0542323      ,20.7829        ,0.598855       ,0              ,12             
33        ,451.938        ,0.131393       ,0.0551622      ,20.5892        ,0.591777       ,0              ,12             
34        ,456.738        ,0.131497       ,0.0555014      ,20.5482        ,0.592829       ,0              ,12             
35        ,445.847        ,0.130117       ,0.053916       ,20.9061        ,0.603524       ,0              ,12             
36        ,452.598        ,0.131142       ,0.054856       ,20.7037        ,0.59805        ,0              ,12             
37        ,436.203        ,0.128723       ,0.053066       ,20.9437        ,0.609122       ,0              ,12             
38        ,431.673        ,0.127782       ,0.0524611      ,21.1677        ,0.615598       ,0              ,12             
39        ,429.299        ,0.127412       ,0.0526326      ,21.0448        ,0.609334       ,0              ,12             
40        ,434.065        ,0.128116       ,0.0529815      ,20.9709        ,0.609817       ,0              ,12             
41        ,442.691        ,0.129679       ,0.0539947      ,20.8235        ,0.601451       ,0              ,12             
42        ,452.474        ,0.130742       ,0.0550735      ,20.7067        ,0.599718       ,0              ,12             
43        ,445.106        ,0.129815       ,0.054304       ,20.7602        ,0.600744       ,0              ,12             
44        ,426.739        ,0.127316       ,0.0523784      ,21.0478        ,0.60887        ,0              ,12             
45        ,439.451        ,0.128978       ,0.0538406      ,20.8515        ,0.603147       ,0              ,12             
46        ,419.466        ,0.125721       ,0.0517427      ,21.2935        ,0.618716       ,0              ,12             
47        ,445.996        ,0.129907       ,0.0543546      ,20.9606        ,0.60712        ,0              ,12             
48        ,435.579        ,0.128707       ,0.0535457      ,20.822         ,0.601479       ,0              ,12             
49        ,439.472        ,0.128997       ,0.0542634      ,20.6982        ,0.596797       ,0              ,12             
50        ,433.164        ,0.127923       ,0.053339       ,20.9132        ,0.606169       ,0              ,12             
51        ,426.892        ,0.127137       ,0.0523164      ,21.0961        ,0.613504       ,0              ,12             
52        ,448.11         ,0.130122       ,0.0543794      ,20.8796        ,0.604255       ,0              ,12             
53        ,441.984        ,0.129491       ,0.0538721      ,20.7637        ,0.601053       ,0              ,12             
54        ,425.353        ,0.127109       ,0.0517611      ,21.2044        ,0.616479       ,0              ,12             
55        ,437.392        ,0.128456       ,0.0534203      ,20.9761        ,0.605854       ,0              ,12             
56        ,433.501        ,0.127963       ,0.0532901      ,20.9942        ,0.607302       ,0              ,12             
57        ,421.167        ,0.126418       ,0.0517035      ,21.2108        ,0.618533       ,0              ,12             
58        ,432.282        ,0.128108       ,0.0527816      ,20.9825        ,0.610479       ,0              ,12             
59        ,429.302        ,0.127569       ,0.0526434      ,21.0034        ,0.610089       ,0              ,12             
60        ,438.206        ,0.128778       ,0.0538202      ,20.7613        ,0.601587       ,0              ,12             
61        ,450.507        ,0.130584       ,0.0554414      ,20.4099        ,0.586242       ,0              ,12             
62        ,425.566        ,0.12703        ,0.0522901      ,21.0415        ,0.610735       ,0              ,12             
63        ,430.413        ,0.127752       ,0.053062       ,20.8336        ,0.603935       ,0              ,12             
64        ,438.849        ,0.128883       ,0.05372        ,20.7919        ,0.602325       ,0              ,12             
65        ,428.709        ,0.127634       ,0.052583       ,20.9874        ,0.608221       ,0              ,12             
66        ,437.692        ,0.129499       ,0.0531189      ,21.0561        ,0.605638       ,0              ,12             
67        ,423.877        ,0.12675        ,0.0520443      ,21.1384        ,0.614203       ,0              ,12             
68        ,392.385        ,0.121388       ,0.0486296      ,21.8905        ,0.642          ,0              ,12             
69        ,441.568        ,0.128699       ,0.0545107      ,20.6006        ,0.596196       ,0              ,12             
70        ,423.311        ,0.125908       ,0.052332       ,21.1422        ,0.615467       ,0              ,12             
71        ,417.33         ,0.12519        ,0.0514273      ,21.2271        ,0.619503       ,0              ,12             
72        ,450.766        ,0.130439       ,0.0547232      ,20.6709        ,0.59967        ,0              ,12             
73        ,431.765        ,0.12736        ,0.0531007      ,21.0306        ,0.612092       ,0              ,12             
74        ,429.675        ,0.126799       ,0.0533497      ,20.8244        ,0.604984       ,0              ,12             
75        ,426.601        ,0.126739       ,0.0525387      ,20.9526        ,0.611616       ,0              ,12             
76        ,434.532        ,0.127818       ,0.0533293      ,20.9258        ,0.606379       ,0              ,12             
77        ,451.498        ,0.130522       ,0.0549997      ,20.607         ,0.594468       ,0              ,12             
78        ,427.618        ,0.126809       ,0.0526772      ,21.0614        ,0.6125         ,0              ,12             
79        ,449.018        ,0.130171       ,0.0549337      ,20.7198        ,0.594187       ,0              ,12             
80        ,419.602        ,0.125676       ,0.0512556      ,21.3603        ,0.620672       ,0              ,12             
81        ,424.152        ,0.126779       ,0.0517304      ,21.2208        ,0.615912       ,0              ,12             
82        ,438.727        ,0.128426       ,0.0539069      ,20.7742        ,0.599463       ,0              ,12             
83        ,436.743        ,0.128466       ,0.0536295      ,20.7904        ,0.598882       ,0              ,12             
84        ,419.147        ,0.125691       ,0.0514492      ,21.2904        ,0.617052       ,0              ,12             
85        ,445.974        ,0.130009       ,0.0542425      ,20.7713        ,0.597188       ,0              ,12             
86        ,429.047        ,0.12743        ,0.0524582      ,21.1522        ,0.612346       ,0              ,12             
87        ,443.223        ,0.130018       ,0.0537813      ,20.8116        ,0.601495       ,0              ,12             
88        ,451.176        ,0.130538       ,0.0552101      ,20.6306        ,0.595289       ,0              ,12             
89        ,408.12         ,0.124046       ,0.0506111      ,21.4182        ,0.623393       ,0              ,12             
90        ,448.469        ,0.130432       ,0.0551547      ,20.5358        ,0.590375       ,0              ,12             
91        ,441.541        ,0.128854       ,0.0540647      ,20.8814        ,0.604813       ,0              ,12             
92        ,440.57         ,0.128709       ,0.0538185      ,20.8508        ,0.60075        ,0              ,12             
93        ,421.679        ,0.125994       ,0.0516959      ,21.2593        ,0.615936       ,0              ,12             
94        ,441.064        ,0.129247       ,0.0544124      ,20.6125        ,0.59315        ,0              ,12             
95        ,413.484        ,0.12513        ,0.0513135      ,21.306         ,0.618166       ,0              ,12             
96        ,445.905        ,0.129843       ,0.0544581      ,20.71          ,0.598345       ,0              ,12             
97        ,431.299        ,0.127634       ,0.0529421      ,20.9581        ,0.607243       ,0              ,12             
98        ,424.594        ,0.126787       ,0.0523998      ,21.1113        ,0.61374        ,0              ,12             
99        ,433.132        ,0.128062       ,0.0535279      ,20.8822        ,0.6021         ,0              ,12             
100       ,439.406        ,0.12866        ,0.054143       ,20.653         ,0.596794       ,0              ,12             
101       ,389.646        ,0.121192       ,0.0485285      ,21.8848        ,0.644189       ,0              ,12             
102       ,390.014        ,0.121294       ,0.0484415      ,21.9352        ,0.6431         ,0              ,12             
103       ,390.632        ,0.120873       ,0.0484417      ,21.9263        ,0.643811       ,0              ,12             
104       ,382.339        ,0.119793       ,0.0477701      ,22.1383        ,0.648897       ,0              ,12             
105       ,406.735        ,0.123628       ,0.0502373      ,21.5935        ,0.63116        ,0              ,12             
106       ,386.393        ,0.120459       ,0.0479009      ,22.0714        ,0.648375       ,0              ,12             
107       ,399.743        ,0.122111       ,0.0493642      ,21.697         ,0.635408       ,0              ,12             
108       ,386.718        ,0.120083       ,0.0479641      ,22.0592        ,0.647173       ,0              ,12             
109       ,397.966        ,0.121678       ,0.0490315      ,21.9174        ,0.644369       ,0              ,12             
110       ,402.803        ,0.122893       ,0.0498832      ,21.5935        ,0.633323       ,0              ,12             
111       ,394.591        ,0.121727       ,0.0485643      ,21.9215        ,0.643671       ,0              ,12             
112       ,397.033        ,0.121667       ,0.0491428      ,21.7712        ,0.63988        ,0              ,12             
113       ,392.269        ,0.121201       ,0.048654       ,21.9083        ,0.643194       ,0              ,12             
114       ,398.105        ,0.122567       ,0.0496249      ,21.6826        ,0.634289       ,0              ,12             
115       ,385.854        ,0.120375       ,0.0479885      ,22.0239        ,0.647489       ,0              ,12             
116       ,403.908        ,0.123334       ,0.0496215      ,21.6871        ,0.634155       ,0              ,12             
117       ,397.663        ,0.121992       ,0.0488823      ,21.844         ,0.641716       ,0              ,12             
118       ,387.649        ,0.12096        ,0.048072       ,22.0248        ,0.646729       ,0              ,12             
119       ,400.758        ,0.122802       ,0.0495206      ,21.6847        ,0.635388       ,0              ,12             
120       ,390.711        ,0.120802       ,0.048419       ,22.0525        ,0.646527       ,0              ,12             
121       ,411.728        ,0.124417       ,0.0507978      ,21.4544        ,0.627918       ,0              ,12             
122       ,388.878        ,0.120928       ,0.0484232      ,21.8909        ,0.642784       ,0              ,12             
123       ,392.001        ,0.12177        ,0.0485853      ,21.8881        ,0.641657       ,0              ,12             
124       ,401.062        ,0.122798       ,0.0493536      ,21.6956        ,0.637102       ,0              ,12             
125       ,401.108        ,0.122921       ,0.049653       ,21.6659        ,0.634748       ,0              ,12             
126       ,397.008        ,0.122352       ,0.0491381      ,21.711         ,0.638298       ,0              ,12             
127       ,407.538        ,0.123768       ,0.0503424      ,21.5653        ,0.63136        ,0              ,12             
128       ,392.807        ,0.121691       ,0.04867        ,21.865         ,0.642834       ,0              ,12             
129       ,399.41         ,0.122507       ,0.0494082      ,21.7366        ,0.638893       ,0              ,12             
130       ,404.341        ,0.123306       ,0.0499729      ,21.5623        ,0.63236        ,0              ,12             
131       ,396.257        ,0.1222         ,0.0491927      ,21.7922        ,0.638654       ,0              ,12             
132       ,387.295        ,0.120643       ,0.0481672      ,22.0514        ,0.648          ,0              ,12             
133       ,392.475        ,0.121241       ,0.0484472      ,22.0054        ,0.647759       ,0              ,12             
134       ,395.473        ,0.12199        ,0.0489157      ,21.8333        ,0.642841       ,0              ,12             
135       ,412.247        ,0.124453       ,0.0508483      ,21.4333        ,0.625743       ,0              ,12             
136       ,394.176        ,0.121957       ,0.048721       ,21.8988        ,0.642996       ,0              ,12             
137       ,393.584        ,0.121994       ,0.0486208      ,21.8924        ,0.643104       ,0              ,12             
138       ,404.255        ,0.123355       ,0.0500019      ,21.661         ,0.633713       ,0              ,12             
139       ,389.978        ,0.121055       ,0.0481501      ,22.026         ,0.647656       ,0              ,12             
140       ,405.425        ,0.123262       ,0.0500067      ,21.5394        ,0.633024       ,0              ,12             
141       ,393.154        ,0.121807       ,0.0484873      ,21.9536        ,0.643726       ,0              ,12             
142       ,393.906        ,0.121846       ,0.048891       ,21.8033        ,0.639996       ,0              ,12             
143       ,402.896        ,0.122719       ,0.0497311      ,21.5504        ,0.633621       ,0              ,12             
144       ,390.897        ,0.120766       ,0.048259       ,22.0278        ,0.646978       ,0              ,12             
145       ,399.426        ,0.122342       ,0.0490322      ,21.8768        ,0.641453       ,0              ,12             
146       ,405.529        ,0.123008       ,0.0498006      ,21.7373        ,0.636524       ,0              ,12             
147       ,393.121        ,0.121245       ,0.0483959      ,21.9729        ,0.64438        ,0              ,12             
148       ,393.133        ,0.121449       ,0.0487665      ,21.8488        ,0.640358       ,0              ,12             
149       ,386.316        ,0.120525       ,0.0480964      ,21.9851        ,0.644604       ,0              ,12             
150       ,400.787        ,0.12256        ,0.0494986      ,21.7479        ,0.636496       ,0              ,12             
151       ,406.429        ,0.123463       ,0.0501891      ,21.6252        ,0.633332       ,0              ,12             
152       ,390.233        ,0.121579       ,0.048518       ,21.9288        ,0.641805       ,0              ,12             
153       ,388.821        ,0.121103       ,0.0484408      ,21.9387        ,0.643369       ,0              ,12             
154       ,399.937        ,0.122689       ,0.0493886      ,21.7685        ,0.636433       ,0              ,12             
155       ,403.543        ,0.122698       ,0.0496706      ,21.6597        ,0.635896       ,0              ,12             
156       ,413.684        ,0.124462       ,0.0507343      ,21.4985        ,0.628548       ,0              ,12             
157       ,408.335        ,0.12401        ,0.0501913      ,21.5264        ,0.631547       ,0              ,12             
158       ,401.243        ,0.122986       ,0.0493774      ,21.7154        ,0.636751       ,0              ,12             
159       ,392.671        ,0.12142        ,0.0487343      ,21.8725        ,0.643137       ,0              ,12             
160       ,395.282        ,0.121815       ,0.0490334      ,21.8122        ,0.639619       ,0              ,12             
161       ,407.464        ,0.123839       ,0.0502799      ,21.552         ,0.629015       ,0              ,12             
162       ,396.073        ,0.121591       ,0.0488255      ,21.8913        ,0.644256       ,0              ,12             
163       ,398.564        ,0.122524       ,0.0490709      ,21.7471        ,0.640004       ,0              ,12             
164       ,390.742        ,0.120958       ,0.0482751      ,22.0306        ,0.646684       ,0              ,12             
165       ,382.173        ,0.119849       ,0.0472596      ,22.2676        ,0.655157       ,0              ,12             
166       ,407.652        ,0.123762       ,0.0502407      ,21.5572        ,0.631194       ,0              ,12             
167       ,400.681        ,0.122341       ,0.0492927      ,21.7729        ,0.639886       ,0              ,12             
168       ,394.474        ,0.121804       ,0.0486499      ,21.88          ,0.643703       ,0              ,12             
169       ,398.63         ,0.122149       ,0.0492212      ,21.77          ,0.638062       ,0              ,12             
170       ,390.141        ,0.121071       ,0.0483678      ,21.9574        ,0.643668       ,0              ,12             
171       ,399.383        ,0.122709       ,0.0494993      ,21.6948        ,0.634692       ,0              ,12             
172       ,402.071        ,0.12292        ,0.0496451      ,21.7008        ,0.635025       ,0              ,12             
173       ,391.17         ,0.120838       ,0.0484007      ,22.0059        ,0.645412       ,0              ,12             
174       ,397.034        ,0.121848       ,0.0491606      ,21.7621        ,0.638196       ,0              ,12             
175       ,401.03         ,0.122673       ,0.0496225      ,21.6771        ,0.635976       ,0              ,12             
176       ,394.074        ,0.121184       ,0.048745       ,21.8961        ,0.642769       ,0              ,12             
177       ,390.249        ,0.12079        ,0.0483442      ,21.9409        ,0.645137       ,0              ,12             
178       ,390.079        ,0.120564       ,0.0486198      ,21.8485        ,0.639924       ,0              ,12             
179       ,393.026        ,0.121314       ,0.0489095      ,21.819         ,0.641684       ,0              ,12             
180       ,387.219        ,0.120306       ,0.0483702      ,21.9729        ,0.644396       ,0              ,12             
181       ,396.382        ,0.121569       ,0.0489908      ,21.8578        ,0.641825       ,0              ,12             
182       ,396.427        ,0.12227        ,0.0490539      ,21.8059        ,0.639952       ,0              ,12             
183       ,400.565        ,0.122916       ,0.0497262      ,21.5789        ,0.634009       ,0              ,12             
184       ,402.74         ,0.123071       ,0.0497019      ,21.7016        ,0.636404       ,0              ,12             
185       ,395.795        ,0.121628       ,0.0490657      ,21.807         ,0.639562       ,0              ,12             
186       ,402.487        ,0.122921       ,0.0497767      ,21.6672        ,0.636073       ,0              ,12             
187       ,398.68         ,0.122575       ,0.0492783      ,21.7481        ,0.63666        ,0              ,12             
188       ,391.165        ,0.120989       ,0.0482868      ,21.9839        ,0.64405        ,0              ,12             
189       ,428.75         ,0.127071       ,0.0525327      ,21.1265        ,0.617728       ,0              ,12             
190       ,406.561        ,0.123873       ,0.0501818      ,21.5849        ,0.632383       ,0              ,12             
191       ,389.532        ,0.120846       ,0.0484764      ,21.9604        ,0.645345       ,0              ,12             
192       ,399.483        ,0.122416       ,0.0496496      ,21.7025        ,0.636279       ,0              ,12             
193       ,410.192        ,0.124223       ,0.0504229      ,21.4653        ,0.629062       ,0              ,12             
194       ,414.22         ,0.124846       ,0.0510316      ,21.4562        ,0.626081       ,0              ,12             
195       ,402.001        ,0.123258       ,0.0499033      ,21.6222        ,0.631669       ,0              ,12             
196       ,400.073        ,0.122843       ,0.0491683      ,21.7525        ,0.639065       ,0              ,12             
197       ,406.903        ,0.12381        ,0.0498268      ,21.5753        ,0.632343       ,0              ,12             
198       ,393.259        ,0.122071       ,0.0485699      ,21.9014        ,0.641492       ,0              ,12             
199       ,404.219        ,0.122989       ,0.0496546      ,21.6938        ,0.636183       ,0              ,12             
200       ,402.501        ,0.122723       ,0.0494169      ,21.7757        ,0.640013       ,0              ,12             
201       ,375.868        ,0.118701       ,0.0466968      ,22.3742        ,0.658534       ,0              ,12             
202       ,372.136        ,0.117673       ,0.0463344      ,22.4633        ,0.662748       ,0              ,12             
203       ,366.776        ,0.116929       ,0.045638       ,22.7045        ,0.668948       ,0              ,12             
204       ,370.993        ,0.118265       ,0.0462468      ,22.5318        ,0.662935       ,0              ,12             
205       ,364.707        ,0.116953       ,0.0454506      ,22.7093        ,0.669032       ,0              ,12             
206       ,373.342        ,0.118419       ,0.0462638      ,22.5299        ,0.662362       ,0              ,12             
207       ,370.971        ,0.117934       ,0.0461016      ,22.5747        ,0.664147       ,0              ,12             
208       ,368.204        ,0.117589       ,0.0457757      ,22.6133        ,0.665221       ,0              ,12             
209       ,370.864        ,0.117954       ,0.046189       ,22.5004        ,0.663266       ,0              ,12             
210       ,368.579        ,0.117209       ,0.0459579      ,22.5832        ,0.665864       ,0              ,12             
211       ,371.804        ,0.117877       ,0.0463033      ,22.4707        ,0.662342       ,0              ,12             
212       ,369.2          ,0.117464       ,0.0461981      ,22.466         ,0.66345        ,0              ,12             
213       ,372.119        ,0.118021       ,0.0465186      ,22.3871        ,0.660133       ,0              ,12             
214       ,370.775        ,0.118105       ,0.0462731      ,22.4325        ,0.661676       ,0              ,12             
215       ,369.423        ,0.117593       ,0.0461157      ,22.5253        ,0.664058       ,0              ,12             
216       ,368.946        ,0.11734        ,0.045951       ,22.5827        ,0.665441       ,0              ,12             
217       ,368.661        ,0.117348       ,0.0459264      ,22.5863        ,0.665515       ,0              ,12             
218       ,367.026        ,0.11719        ,0.0457382      ,22.6292        ,0.666728       ,0              ,12             
219       ,375.752        ,0.118869       ,0.0468654      ,22.3098        ,0.657392       ,0              ,12             
220       ,369.017        ,0.117631       ,0.0460143      ,22.5375        ,0.663692       ,0              ,12             
221       ,371.83         ,0.117741       ,0.0463775      ,22.4913        ,0.661387       ,0              ,12             
222       ,371.215        ,0.117668       ,0.0462581      ,22.4813        ,0.663543       ,0              ,12             
223       ,369.45         ,0.117448       ,0.0461325      ,22.5116        ,0.663956       ,0              ,12             
224       ,373.031        ,0.117916       ,0.0465964      ,22.4368        ,0.661162       ,0              ,12             
225       ,370.048        ,0.117533       ,0.0462274      ,22.4704        ,0.662409       ,0              ,12             
226       ,378.042        ,0.118961       ,0.0472249      ,22.2239        ,0.654967       ,0              ,12             
227       ,377.181        ,0.118498       ,0.0468297      ,22.4034        ,0.659779       ,0              ,12             
228       ,366.249        ,0.116926       ,0.0457756      ,22.6216        ,0.667548       ,0              ,12             
229       ,372.376        ,0.118229       ,0.0464167      ,22.4644        ,0.662264       ,0              ,12             
230       ,373.795        ,0.11823        ,0.0467609      ,22.3487        ,0.6588         ,0              ,12             
231       ,372.803        ,0.117959       ,0.0465631      ,22.3721        ,0.659926       ,0              ,12             
232       ,372.021        ,0.117973       ,0.0464058      ,22.4758        ,0.661768       ,0              ,12             
233       ,372.03         ,0.117979       ,0.0462462      ,22.4941        ,0.662172       ,0              ,12             
234       ,367.943        ,0.117071       ,0.045786       ,22.5775        ,0.666433       ,0              ,12             
235       ,368.594        ,0.117148       ,0.0458474      ,22.56          ,0.666498       ,0              ,12             
236       ,366.46         ,0.11687        ,0.0455489      ,22.6809        ,0.668843       ,0              ,12             
237       ,368.44         ,0.117529       ,0.0458636      ,22.6119        ,0.666462       ,0              ,12             
238       ,373.469        ,0.118352       ,0.0464248      ,22.4833        ,0.660738       ,0              ,12             
239       ,369.935        ,0.117557       ,0.0460299      ,22.5959        ,0.664587       ,0              ,12             
240       ,376.702        ,0.118911       ,0.0468648      ,22.3646        ,0.658456       ,0              ,12             
241       ,371.651        ,0.118121       ,0.0462301      ,22.5192        ,0.663248       ,0              ,12             
242       ,381.821        ,0.119649       ,0.0473793      ,22.246         ,0.655103       ,0              ,12             
243       ,371.873        ,0.117745       ,0.0461409      ,22.6041        ,0.665119       ,0              ,12             
244       ,368.957        ,0.117543       ,0.045912       ,22.5586        ,0.665903       ,0              ,12             
245       ,370.732        ,0.117777       ,0.046047       ,22.5396        ,0.663722       ,0              ,12             
246       ,366.644        ,0.117159       ,0.0454548      ,22.7129        ,0.6688         ,0              ,12             
247       ,381.252        ,0.119144       ,0.0472029      ,22.3312        ,0.658552       ,0              ,12             
248       ,368.994        ,0.11752        ,0.0458643      ,22.5701        ,0.665539       ,0              ,12             
249       ,373.535        ,0.118251       ,0.0464586      ,22.3954        ,0.66123        ,0              ,12             
250       ,373.159        ,0.11809        ,0.046524       ,22.4208        ,0.661484       ,0              ,12             
251       ,371.026        ,0.117545       ,0.0462662      ,22.4655        ,0.66313        ,0              ,12             
252       ,365.887        ,0.116686       ,0.0456105      ,22.6925        ,0.668447       ,0              ,12             
253       ,364.552        ,0.116895       ,0.0454739      ,22.7055        ,0.668969       ,0              ,12             
254       ,368.99         ,0.117552       ,0.0460168      ,22.584         ,0.663527       ,0              ,12             
255       ,373.381        ,0.118135       ,0.0466518      ,22.3605        ,0.659918       ,0              ,12             
256       ,373.633        ,0.118236       ,0.04643        ,22.5225        ,0.662172       ,0              ,12             
257       ,371.243        ,0.11761        ,0.0461614      ,22.5643        ,0.664629       ,0              ,12             
258       ,369.033        ,0.117439       ,0.0459812      ,22.6168        ,0.665489       ,0              ,12             
259       ,365.788        ,0.116706       ,0.0455053      ,22.6756        ,0.668312       ,0              ,12             
260       ,370.214        ,0.117528       ,0.0460919      ,22.5316        ,0.664635       ,0              ,12             
261       ,367.495        ,0.117124       ,0.0458544      ,22.5749        ,0.66648        ,0              ,12             
262       ,367.983        ,0.116839       ,0.0458523      ,22.6024        ,0.666756       ,0              ,12             
263       ,371.508        ,0.117516       ,0.0462052      ,22.5626        ,0.66462        ,0              ,12             
264       ,371.309        ,0.117844       ,0.046297       ,22.4631        ,0.66286        ,0              ,12             
265       ,374.993        ,0.118455       ,0.046779       ,22.3468        ,0.659296       ,0              ,12             
266       ,374.517        ,0.118552       ,0.0466104      ,22.3444        ,0.659448       ,0              ,12             
267       ,368.336        ,0.117292       ,0.045836       ,22.5811        ,0.666901       ,0              ,12             
268       ,367.244        ,0.117235       ,0.0458394      ,22.6121        ,0.666538       ,0              ,12             
269       ,368.399        ,0.117154       ,0.0458763      ,22.5935        ,0.666383       ,0              ,12             
270       ,369.767        ,0.11758        ,0.0460855      ,22.5272        ,0.664349       ,0              ,12             
271       ,369.845        ,0.117378       ,0.0461347      ,22.5353        ,0.663658       ,0              ,12             
272       ,369.565        ,0.117292       ,0.0460345      ,22.5882        ,0.665444       ,0              ,12             
273       ,364.494        ,0.116508       ,0.0453835      ,22.7266        ,0.669046       ,0              ,12             
274       ,368.066        ,0.117426       ,0.0459838      ,22.5562        ,0.664267       ,0              ,12             
275       ,362.899        ,0.11654        ,0.0453063      ,22.7109        ,0.669952       ,0              ,12             
276       ,373.183        ,0.118065       ,0.0465384      ,22.4141        ,0.661051       ,0              ,12             
277       ,369.57         ,0.117575       ,0.0460334      ,22.5422        ,0.664966       ,0              ,12             
278       ,370.729        ,0.117555       ,0.0461113      ,22.5763        ,0.664482       ,0              ,12             
279       ,367.733        ,0.11719        ,0.0456832      ,22.6968        ,0.667015       ,0              ,12             
280       ,379.328        ,0.119098       ,0.047075       ,22.3569        ,0.656997       ,0              ,12             
281       ,371.877        ,0.11801        ,0.0462105      ,22.4887        ,0.663071       ,0              ,12             
282       ,379.445        ,0.119071       ,0.0469843      ,22.3437        ,0.657575       ,0              ,12             
283       ,364.848        ,0.116759       ,0.0453554      ,22.7675        ,0.66988        ,0              ,12             
284       ,369.515        ,0.117514       ,0.0460486      ,22.5845        ,0.664346       ,0              ,12             
285       ,376.858        ,0.119023       ,0.0468369      ,22.3474        ,0.657446       ,0              ,12             
286       ,363.904        ,0.116688       ,0.045446       ,22.7257        ,0.668662       ,0              ,12             
287       ,377.728        ,0.118999       ,0.0470788      ,22.2731        ,0.655907       ,0              ,12             
288       ,376.531        ,0.118543       ,0.0470049      ,22.3149        ,0.657558       ,0              ,12             
289       ,371.851        ,0.11808        ,0.0465543      ,22.4301        ,0.660588       ,0              ,12             
290       ,368.531        ,0.117527       ,0.0462075      ,22.47          ,0.662351       ,0              ,12             
291       ,371.638        ,0.117862       ,0.0463039      ,22.4759        ,0.663121       ,0              ,12             
292       ,365.868        ,0.11688        ,0.0455515      ,22.6979        ,0.668809       ,0              ,12             
293       ,369.326        ,0.11722        ,0.0459534      ,22.5877        ,0.664735       ,0              ,12             
294       ,371.093        ,0.117677       ,0.0462636      ,22.4678        ,0.662348       ,0              ,12             
295       ,368.899        ,0.117281       ,0.0459728      ,22.5436        ,0.664842       ,0              ,12             
296       ,368.825        ,0.117499       ,0.0460462      ,22.4962        ,0.663567       ,0              ,12             
297       ,368.153        ,0.117211       ,0.0458517      ,22.5978        ,0.665014       ,0              ,12             
298       ,368.446        ,0.117373       ,0.0458986      ,22.5742        ,0.664938       ,0              ,12             
299       ,369.006        ,0.117359       ,0.0460919      ,22.5197        ,0.663243       ,0              ,12             
300       ,371.288        ,0.117714       ,0.0462356      ,22.5203        ,0.663199       ,0              ,12             
301       ,356.779        ,0.115125       ,0.0444146      ,23.0084        ,0.676817       ,0              ,12             
302       ,357.032        ,0.115387       ,0.0444424      ,23.0232        ,0.676743       ,0              ,12             
303       ,357.678        ,0.115294       ,0.0445734      ,22.9613        ,0.676042       ,0              ,12             
304       ,359.744        ,0.115929       ,0.044685       ,22.956         ,0.675102       ,0              ,12             
305       ,360.122        ,0.1157         ,0.0447906      ,22.9182        ,0.674304       ,0              ,12             
306       ,355.798        ,0.114992       ,0.0443558      ,23.021         ,0.677674       ,0              ,12             
307       ,356.379        ,0.115076       ,0.044439       ,23.0011        ,0.676583       ,0              ,12             
308       ,358.901        ,0.115533       ,0.0447722      ,22.9283        ,0.674186       ,0              ,12             
309       ,357.889        ,0.115344       ,0.0446159      ,22.937         ,0.675544       ,0              ,12             
310       ,360.319        ,0.115775       ,0.0448354      ,22.8683        ,0.673752       ,0              ,12             
311       ,356.34         ,0.115168       ,0.0443412      ,23.0195        ,0.67819        ,0              ,12             
312       ,359.428        ,0.115659       ,0.0447533      ,22.9422        ,0.674624       ,0              ,12             
313       ,361.186        ,0.116008       ,0.0448894      ,22.893         ,0.672864       ,0              ,12             
314       ,359.617        ,0.115896       ,0.0447159      ,22.9416        ,0.674931       ,0              ,12             
315       ,357.958        ,0.115256       ,0.0445332      ,22.9809        ,0.676594       ,0              ,12             
316       ,356.611        ,0.115024       ,0.0444082      ,23.013         ,0.677343       ,0              ,12             
317       ,357.55         ,0.115412       ,0.0445402      ,22.9886        ,0.676107       ,0              ,12             
318       ,359.704        ,0.115672       ,0.0447425      ,22.9055        ,0.674705       ,0              ,12             
319       ,357.478        ,0.115276       ,0.0444422      ,22.9976        ,0.676736       ,0              ,12             
320       ,360.11         ,0.11581        ,0.0448273      ,22.8986        ,0.673732       ,0              ,12             
321       ,357.439        ,0.115173       ,0.0445261      ,22.9661        ,0.676297       ,0              ,12             
322       ,357.818        ,0.1152         ,0.0445258      ,22.9708        ,0.676454       ,0              ,12             
323       ,361.161        ,0.116107       ,0.0448876      ,22.8877        ,0.672915       ,0              ,12             
324       ,358.999        ,0.115754       ,0.0446894      ,22.9217        ,0.674966       ,0              ,12             
325       ,358.294        ,0.115258       ,0.0445539      ,22.9575        ,0.675926       ,0              ,12             
326       ,362.192        ,0.11609        ,0.0450747      ,22.8238        ,0.672916       ,0              ,12             
327       ,357.637        ,0.115154       ,0.044505       ,22.9866        ,0.67686        ,0              ,12             
328       ,360.027        ,0.115862       ,0.0448008      ,22.908         ,0.67432        ,0              ,12             
329       ,358.519        ,0.115414       ,0.0445668      ,22.9598        ,0.675875       ,0              ,12             
330       ,359.113        ,0.115477       ,0.044764       ,22.8901        ,0.674684       ,0              ,12             
331       ,357.704        ,0.115257       ,0.0445204      ,22.9666        ,0.676339       ,0              ,12             
332       ,360.674        ,0.116073       ,0.0448146      ,22.9024        ,0.674045       ,0              ,12             
333       ,357.085        ,0.11531        ,0.0444444      ,22.9886        ,0.677175       ,0              ,12             
334       ,361.43         ,0.115657       ,0.0449715      ,22.8589        ,0.672878       ,0              ,12             
335       ,356.695        ,0.115192       ,0.0444493      ,23.0081        ,0.676616       ,0              ,12             
336       ,358.519        ,0.115379       ,0.0446884      ,22.9357        ,0.675334       ,0              ,12             
337       ,357.652        ,0.115375       ,0.0445462      ,22.9393        ,0.676036       ,0              ,12             
338       ,356.286        ,0.115017       ,0.0443774      ,23.0064        ,0.677564       ,0              ,12             
339       ,355.057        ,0.114995       ,0.0442654      ,23.0557        ,0.677996       ,0              ,12             
340       ,355.882        ,0.115037       ,0.0443534      ,23.0157        ,0.678007       ,0              ,12             
341       ,358.741        ,0.115677       ,0.0446452      ,22.9441        ,0.675687       ,0              ,12             
342       ,359.451        ,0.115711       ,0.0446683      ,22.9433        ,0.67489        ,0              ,12             
343       ,357.05         ,0.11546        ,0.0444549      ,22.9948        ,0.676301       ,0              ,12             
344       ,360.304        ,0.1159         ,0.0448718      ,22.8988        ,0.674099       ,0              ,12             
345       ,358.283        ,0.11533        ,0.0446264      ,22.9332        ,0.675515       ,0              ,12             
346       ,356.127        ,0.115093       ,0.0443794      ,23.0176        ,0.677487       ,0              ,12             
347       ,361.981        ,0.116061       ,0.0449296      ,22.8422        ,0.673375       ,0              ,12             
348       ,357.529        ,0.115545       ,0.0446218      ,22.9575        ,0.675219       ,0              ,12             
349       ,359.855        ,0.115557       ,0.0448151      ,22.8789        ,0.674114       ,0              ,12             
350       ,358.995        ,0.115491       ,0.0446861      ,22.9217        ,0.67473        ,0              ,12             
351       ,358.075        ,0.1154         ,0.0446613      ,22.934         ,0.675616       ,0              ,12             
352       ,358.901        ,0.115351       ,0.044583       ,22.9783        ,0.676139       ,0              ,12             
353       ,359.724        ,0.115646       ,0.0447111      ,22.9379        ,0.675368       ,0              ,12             
354       ,357.38         ,0.11545        ,0.0445002      ,22.9898        ,0.676724       ,0              ,12             
355       ,358.917        ,0.115211       ,0.0446229      ,22.9425        ,0.676002       ,0              ,12             
356       ,359.076        ,0.11557        ,0.0446435      ,22.9527        ,0.675394       ,0              ,12             
357       ,356.279        ,0.115001       ,0.0444225      ,23.0092        ,0.677044       ,0              ,12             
358       ,358.332        ,0.115441       ,0.0446982      ,22.915         ,0.67494        ,0              ,12             
359       ,358.497        ,0.115491       ,0.0445778      ,22.9765        ,0.675817       ,0              ,12             
360       ,358.206        ,0.115266       ,0.0445536      ,22.96          ,0.676569       ,0              ,12             
361       ,359.62         ,0.115715       ,0.0447372      ,22.905         ,0.675035       ,0              ,12             
362       ,357.019        ,0.115059       ,0.0444908      ,22.9729        ,0.676621       ,0              ,12             
363       ,355.218        ,0.114803       ,0.0443112      ,23.0305        ,0.678077       ,0              ,12             
364       ,356.4          ,0.115344       ,0.0444606      ,22.9872        ,0.676956       ,0              ,12             
365       ,355.819        ,0.114946       ,0.0442851      ,23.0314        ,0.677924       ,0              ,12             
366       ,357.249        ,0.115164       ,0.0445121      ,22.9664        ,0.676425       ,0              ,12             
367       ,360.343        ,0.115843       ,0.0448548      ,22.9045        ,0.674217       ,0              ,12             
368       ,360.077        ,0.115818       ,0.044805       ,22.9151        ,0.674423       ,0              ,12             
369       ,358.338        ,0.115699       ,0.0445866      ,22.9773        ,0.675224       ,0              ,12             
370       ,360.631        ,0.115915       ,0.044907       ,22.8621        ,0.673534       ,0              ,12             
371       ,356.621        ,0.115312       ,0.0444371      ,22.989         ,0.676863       ,0              ,12             
372       ,356.74         ,0.115144       ,0.0444697      ,22.9966        ,0.67658        ,0              ,12             
373       ,359.475        ,0.115906       ,0.0448001      ,22.9019        ,0.67374        ,0              ,12             
374       ,359.623        ,0.115976       ,0.0448047      ,22.9092        ,0.673584       ,0              ,12             
375       ,357.698        ,0.115544       ,0.0445401      ,22.984         ,0.675998       ,0              ,12             
376       ,356.805        ,0.115157       ,0.0444425      ,22.9899        ,0.677097       ,0              ,12             
377       ,359.075        ,0.115513       ,0.0447439      ,22.908         ,0.674995       ,0              ,12             
378       ,358.02         ,0.115339       ,0.0446301      ,22.9369        ,0.675436       ,0              ,12             
379       ,359.601        ,0.11574        ,0.0447975      ,22.9063        ,0.674252       ,0              ,12             
380       ,359.166        ,0.115676       ,0.044693       ,22.9077        ,0.675001       ,0              ,12             
381       ,363.789        ,0.116437       ,0.045349       ,22.7382        ,0.669939       ,0              ,12             
382       ,356.986        ,0.115459       ,0.0445084      ,22.9685        ,0.675951       ,0              ,12             
383       ,356.256        ,0.114878       ,0.0443532      ,23.0215        ,0.677375       ,0              ,12             
384       ,354.512        ,0.114547       ,0.0441965      ,23.0614        ,0.678906       ,0              ,12             
385       ,359.74         ,0.115691       ,0.0447549      ,22.9259        ,0.674519       ,0              ,12             
386       ,361.874        ,0.116181       ,0.0450231      ,22.8681        ,0.672772       ,0              ,12             
387       ,361.024        ,0.115922       ,0.0449788      ,22.8316        ,0.67297        ,0              ,12             
388       ,358.817        ,0.115325       ,0.0446757      ,22.928         ,0.674935       ,0              ,12             
389       ,357.458        ,0.115063       ,0.0445112      ,22.9739        ,0.676787       ,0              ,12             
390       ,359.244        ,0.115652       ,0.0447362      ,22.9247        ,0.674695       ,0              ,12             
391       ,357.482        ,0.115506       ,0.0445728      ,22.9531        ,0.675909       ,0              ,12             
392       ,359.239        ,0.115592       ,0.0447922      ,22.9107        ,0.67406        ,0              ,12             
393       ,360.881        ,0.115999       ,0.044978       ,22.8659        ,0.673315       ,0              ,12             
394       ,358.196        ,0.11546        ,0.0446006      ,22.9574        ,0.676001       ,0              ,12             
395       ,357.284        ,0.115405       ,0.0444986      ,22.982         ,0.676794       ,0              ,12             
396       ,358.017        ,0.115588       ,0.0445796      ,22.9738        ,0.67552        ,0              ,12             
397       ,358.868        ,0.115489       ,0.0447279      ,22.9258        ,0.675324       ,0              ,12             
398       ,359.449        ,0.115814       ,0.044852       ,22.8836        ,0.673719       ,0              ,12             
399       ,357.14         ,0.115148       ,0.0445219      ,22.9884        ,0.676052       ,0              ,12             
400       ,356.754        ,0.115313       ,0.0444994      ,22.9708        ,0.676329       ,0              ,12             
401       ,355.098        ,0.114801       ,0.0442504      ,23.0406        ,0.678326       ,0              ,12             
402       ,354.862        ,0.114797       ,0.0441568      ,23.0687        ,0.678703       ,0              ,12             
403       ,355.324        ,0.114907       ,0.0442615      ,23.0464        ,0.678273       ,0              ,12             
404       ,354.515        ,0.114733       ,0.0441239      ,23.09          ,0.679046       ,0              ,12             
405       ,354.47         ,0.114495       ,0.0441568      ,23.0664        ,0.678955       ,0              ,12             
406       ,354.013        ,0.114557       ,0.04408        ,23.0987        ,0.679535       ,0              ,12             
407       ,354.118        ,0.114672       ,0.0441208      ,23.0914        ,0.679051       ,0              ,12             
408       ,354.861        ,0.11482        ,0.04416        ,23.0733        ,0.678959       ,0              ,12             
409       ,354.446        ,0.114681       ,0.0441672      ,23.0748        ,0.678729       ,0              ,12             
410       ,354.503        ,0.114722       ,0.0441134      ,23.0899        ,0.679317       ,0              ,12             
411       ,354.436        ,0.114619       ,0.0441338      ,23.0788        ,0.679466       ,0              ,12             
412       ,354.403        ,0.114609       ,0.0441202      ,23.0849        ,0.679293       ,0              ,12             
413       ,354.896        ,0.114782       ,0.0441969      ,23.0615        ,0.678741       ,0              ,12             
414       ,354.993        ,0.114915       ,0.0442192      ,23.0569        ,0.678547       ,0              ,12             
415       ,354.596        ,0.114731       ,0.0441194      ,23.0785        ,0.679111       ,0              ,12             
416       ,354.07         ,0.114704       ,0.0440582      ,23.1066        ,0.679522       ,0              ,12             
417       ,354.702        ,0.11462        ,0.0441588      ,23.0725        ,0.679173       ,0              ,12             
418       ,354.071        ,0.11462        ,0.0440913      ,23.0898        ,0.679635       ,0              ,12             
419       ,354.571        ,0.114703       ,0.0441342      ,23.0823        ,0.679038       ,0              ,12             
420       ,355.48         ,0.114923       ,0.0442521      ,23.0436        ,0.678473       ,0              ,12             
421       ,355.354        ,0.114787       ,0.0442703      ,23.0283        ,0.677977       ,0              ,12             
422       ,354.915        ,0.114776       ,0.04418        ,23.063         ,0.678827       ,0              ,12             
423       ,354.601        ,0.114777       ,0.0441331      ,23.0761        ,0.679326       ,0              ,12             
424       ,354.976        ,0.115065       ,0.0442097      ,23.0555        ,0.678677       ,0              ,12             
425       ,355.437        ,0.11486        ,0.0441718      ,23.0658        ,0.678725       ,0              ,12             
426       ,354.009        ,0.114743       ,0.044113       ,23.0822        ,0.679493       ,0              ,12             
427       ,354.034        ,0.114854       ,0.0441088      ,23.0962        ,0.678719       ,0              ,12             
428       ,354.265        ,0.114648       ,0.0440918      ,23.0843        ,0.679542       ,0              ,12             
429       ,356.997        ,0.115114       ,0.0444162      ,22.9971        ,0.677205       ,0              ,12             
430       ,353.968        ,0.114475       ,0.0441282      ,23.08          ,0.679394       ,0              ,12             
431       ,354.931        ,0.114839       ,0.0442264      ,23.0526        ,0.678571       ,0              ,12             
432       ,354.587        ,0.114641       ,0.0442047      ,23.0527        ,0.678597       ,0              ,12             
433       ,355.699        ,0.115232       ,0.0442942      ,23.0452        ,0.677499       ,0              ,12             
434       ,355.421        ,0.114992       ,0.0442585      ,23.0491        ,0.678223       ,0              ,12             
435       ,354.112        ,0.11458        ,0.0441059      ,23.0904        ,0.679456       ,0              ,12             
436       ,355.607        ,0.11489        ,0.0442621      ,23.0489        ,0.678441       ,0              ,12             
437       ,355.029        ,0.114782       ,0.0441907      ,23.059         ,0.679011       ,0              ,12             
438       ,355.311        ,0.11504        ,0.0442972      ,23.0349        ,0.678033       ,0              ,12             
439       ,356.47         ,0.114932       ,0.0443942      ,23.0003        ,0.677215       ,0              ,12             
440       ,354.331        ,0.114749       ,0.0441153      ,23.0891        ,0.679112       ,0              ,12             
441       ,354.586        ,0.1147         ,0.0441493      ,23.0781        ,0.678949       ,0              ,12             
442       ,354.591        ,0.114616       ,0.0441644      ,23.0682        ,0.67887        ,0              ,12             
443       ,355.928        ,0.114958       ,0.0442842      ,23.047         ,0.678221       ,0              ,12             
444       ,356.075        ,0.11495        ,0.0443199      ,23.0401        ,0.677945       ,0              ,12             
445       ,354.091        ,0.11472        ,0.0441457      ,23.0774        ,0.67923        ,0              ,12             
446       ,355.947        ,0.115121       ,0.0443034      ,23.0325        ,0.678142       ,0              ,12             
447       ,354.042        ,0.114642       ,0.0441269      ,23.0805        ,0.679288       ,0              ,12             
448       ,354.388        ,0.114673       ,0.0441059      ,23.0909        ,0.679601       ,0              ,12             
449       ,354.42         ,0.114685       ,0.0441056      ,23.0895        ,0.679239       ,0              ,12             
450       ,354.443        ,0.114845       ,0.0441244      ,23.0796        ,0.679075       ,0              ,12             
451       ,354.68         ,0.114721       ,0.0441488      ,23.0801        ,0.678945       ,0              ,12             
452       ,355.111        ,0.114901       ,0.0442097      ,23.0647        ,0.678565       ,0              ,12             
453       ,356.029        ,0.115032       ,0.0443045      ,23.0414        ,0.677794       ,0              ,12             
454       ,354.859        ,0.114661       ,0.0441744      ,23.0711        ,0.678873       ,0              ,12             
455       ,354.666        ,0.114612       ,0.0441406      ,23.0862        ,0.679423       ,0              ,12             
456       ,354.422        ,0.114755       ,0.0441267      ,23.0835        ,0.679243       ,0              ,12             
457       ,354.463        ,0.114715       ,0.0441472      ,23.0759        ,0.679266       ,0              ,12             
458       ,353.981        ,0.114515       ,0.044072       ,23.0981        ,0.679567       ,0              ,12             
459       ,354.265        ,0.114777       ,0.0441406      ,23.0773        ,0.678906       ,0              ,12             
460       ,355.885        ,0.114934       ,0.0442703      ,23.041         ,0.678292       ,0              ,12             
461       ,355.492        ,0.115054       ,0.0442328      ,23.0518        ,0.678472       ,0              ,12             
462       ,354.08         ,0.114741       ,0.0440883      ,23.0918        ,0.679306       ,0              ,12             
463       ,355.471        ,0.115057       ,0.0442354      ,23.0452        ,0.678276       ,0              ,12             
464       ,354.548        ,0.114825       ,0.044162       ,23.0711        ,0.679017       ,0              ,12             
465       ,354.769        ,0.114812       ,0.0441554      ,23.0665        ,0.679214       ,0              ,12             
466       ,354.449        ,0.114795       ,0.0441286      ,23.0866        ,0.678988       ,0              ,12             
467       ,353.972        ,0.114468       ,0.0440983      ,23.0895        ,0.679501       ,0              ,12             
468       ,355.379        ,0.114867       ,0.0442375      ,23.0451        ,0.678404       ,0              ,12             
469       ,355.772        ,0.114914       ,0.0443192      ,23.0386        ,0.677931       ,0              ,12             
470       ,354.374        ,0.114727       ,0.0441441      ,23.0742        ,0.678967       ,0              ,12             
471       ,355.096        ,0.11495        ,0.0442201      ,23.0458        ,0.678509       ,0              ,12             
472       ,354.364        ,0.114723       ,0.0441461      ,23.0787        ,0.678702       ,0              ,12             
473       ,354.049        ,0.114467       ,0.044077       ,23.091         ,0.679611       ,0              ,12             
474       ,355.161        ,0.114916       ,0.0442711      ,23.0552        ,0.678061       ,0              ,12             
475       ,355.383        ,0.114782       ,0.0442002      ,23.0647        ,0.679128       ,0              ,12             
476       ,355.56         ,0.11502        ,0.0442567      ,23.0552        ,0.678532       ,0              ,12             
477       ,355.183        ,0.114874       ,0.0442107      ,23.0532        ,0.678649       ,0              ,12             
478       ,355.332        ,0.114755       ,0.0442056      ,23.0575        ,0.67822        ,0              ,12             
479       ,354.365        ,0.114677       ,0.0441238      ,23.09          ,0.679028       ,0              ,12             
480       ,354.758        ,0.114622       ,0.0441753      ,23.0598        ,0.67904        ,0              ,12             
481       ,354.889        ,0.11469        ,0.044165       ,23.0676        ,0.679074       ,0              ,12             
482       ,354.933        ,0.114816       ,0.0442048      ,23.0599        ,0.678632       ,0              ,12             
483       ,354.711        ,0.114676       ,0.0441493      ,23.0785        ,0.679066       ,0              ,12             
484       ,354.722        ,0.114629       ,0.0441527      ,23.0747        ,0.678742       ,0              ,12             
485       ,354.784        ,0.114716       ,0.0441578      ,23.073         ,0.679045       ,0              ,12             
486       ,354.774        ,0.114661       ,0.0441622      ,23.0733        ,0.679034       ,0              ,12             
487       ,355.144        ,0.114767       ,0.0442449      ,23.0442        ,0.678726       ,0              ,12             
488       ,354.624        ,0.114753       ,0.044142       ,23.0924        ,0.678822       ,0              ,12             
489       ,354.625        ,0.114738       ,0.0441747      ,23.0734        ,0.678941       ,0              ,12             
490       ,354.207        ,0.114628       ,0.0441372      ,23.0774        ,0.679259       ,0              ,12             
491       ,354.569        ,0.114854       ,0.0441397      ,23.08          ,0.679044       ,0              ,12             
492       ,353.787        ,0.114611       ,0.0440881      ,23.0875        ,0.679627       ,0              ,12             
493       ,354.877        ,0.114751       ,0.0441611      ,23.0753        ,0.678919       ,0              ,12             
494       ,355.859        ,0.115107       ,0.0443422      ,23.0166        ,0.677614       ,0              ,12             
495       ,354.508        ,0.11472        ,0.0441597      ,23.0651        ,0.679179       ,0              ,12             
496       ,355.9          ,0.114877       ,0.0442645      ,23.0381        ,0.678442       ,0              ,12             
497       ,355.015        ,0.114536       ,0.0441791      ,23.0627        ,0.678954       ,0              ,12             
498       ,355.623        ,0.114828       ,0.0442441      ,23.0431        ,0.678324       ,0              ,12             
499       ,354.752        ,0.114705       ,0.0441922      ,23.0583        ,0.678922       ,0              ,12             
500       ,354.312        ,0.11452        ,0.044149       ,23.0726        ,0.679063       ,0              ,12             


==> tables/loss_pose_ghost2.txt <==
ep        ,vgg            ,lpips          ,l1             ,psrn           ,ssim           ,param          ,count          
0         ,996.796        ,0.326021       ,0.108771       ,15.0135        ,0.435625       ,0              ,12             
1         ,966.132        ,0.311395       ,0.105347       ,15.311         ,0.442196       ,0              ,12             
2         ,938.095        ,0.298291       ,0.102719       ,15.5448        ,0.447979       ,0              ,12             
3         ,912.693        ,0.286639       ,0.100106       ,15.7496        ,0.454686       ,0              ,12             
4         ,886.621        ,0.275537       ,0.0975526      ,15.9748        ,0.460074       ,0              ,12             
5         ,856.42         ,0.264915       ,0.0945273      ,16.2478        ,0.468402       ,0              ,12             
6         ,817.745        ,0.25192        ,0.0908952      ,16.6372        ,0.478436       ,0              ,12             
7         ,772.058        ,0.239263       ,0.0866014      ,17.188         ,0.495337       ,0              ,12             
8         ,742.108        ,0.229462       ,0.0838106      ,17.4916        ,0.502243       ,0              ,12             
9         ,710.83         ,0.220481       ,0.0804392      ,17.9121        ,0.517099       ,0              ,12             
10        ,691.583        ,0.21497        ,0.0781396      ,18.2069        ,0.526889       ,0              ,12             
11        ,683.632        ,0.211035       ,0.0771758      ,18.2675        ,0.528419       ,0              ,12             
12        ,670.576        ,0.206081       ,0.0756488      ,18.5057        ,0.535667       ,0              ,12             
13        ,657.931        ,0.2015         ,0.0743254      ,18.6486        ,0.540276       ,0              ,12             
14        ,647.14         ,0.197324       ,0.0732992      ,18.7066        ,0.541134       ,0              ,12             
15        ,631.362        ,0.192525       ,0.0717521      ,18.9464        ,0.547747       ,0              ,12             
16        ,631.108        ,0.1907         ,0.0718503      ,18.8397        ,0.542405       ,0              ,12             
17        ,607.102        ,0.18464        ,0.0694723      ,19.1859        ,0.554632       ,0              ,12             
18        ,594.364        ,0.179913       ,0.0679622      ,19.3981        ,0.563854       ,0              ,12             
19        ,582.459        ,0.175048       ,0.0667719      ,19.5133        ,0.567331       ,0              ,12             
20        ,565.988        ,0.168436       ,0.0652702      ,19.6694        ,0.570063       ,0              ,12             
21        ,539.75         ,0.162335       ,0.0630911      ,19.9173        ,0.577999       ,0              ,12             
22        ,521.399        ,0.157665       ,0.0611732      ,20.2635        ,0.588291       ,0              ,12             
23        ,515.886        ,0.154797       ,0.0607627      ,20.2155        ,0.587109       ,0              ,12             
24        ,503.065        ,0.151537       ,0.0600236      ,20.3534        ,0.588683       ,0              ,12             
25        ,478.048        ,0.146675       ,0.0575556      ,20.807         ,0.602013       ,0              ,12             
26        ,471.985        ,0.14521        ,0.0568783      ,20.9063        ,0.607539       ,0              ,12             
27        ,480.094        ,0.145945       ,0.0578112      ,20.7204        ,0.600003       ,0              ,12             
28        ,469.877        ,0.143893       ,0.0562757      ,21.053         ,0.60985        ,0              ,12             
29        ,488.309        ,0.14582        ,0.0580237      ,20.6739        ,0.598133       ,0              ,12             
30        ,479.755        ,0.143559       ,0.057426       ,20.7938        ,0.601471       ,0              ,12             
31        ,470.149        ,0.140883       ,0.0563249      ,20.9012        ,0.605724       ,0              ,12             
32        ,459.56         ,0.137797       ,0.0554342      ,21.0245        ,0.609642       ,0              ,12             
33        ,463.565        ,0.137909       ,0.0558328      ,20.996         ,0.607802       ,0              ,12             
34        ,464.345        ,0.136711       ,0.0560055      ,20.9151        ,0.60559        ,0              ,12             
35        ,460.052        ,0.134767       ,0.0555519      ,20.9152        ,0.604745       ,0              ,12             
36        ,450.741        ,0.132345       ,0.0545606      ,20.9998        ,0.607505       ,0              ,12             
37        ,446.583        ,0.131189       ,0.0540531      ,21.0308        ,0.607313       ,0              ,12             
38        ,430.498        ,0.128337       ,0.0524687      ,21.3261        ,0.618805       ,0              ,12             
39        ,426.487        ,0.127558       ,0.0521559      ,21.3895        ,0.619794       ,0              ,12             
40        ,424.642        ,0.127468       ,0.0519764      ,21.3594        ,0.620543       ,0              ,12             
41        ,426.07         ,0.127535       ,0.0521277      ,21.2419        ,0.616237       ,0              ,12             
42        ,430.006        ,0.128086       ,0.0524785      ,21.2205        ,0.617195       ,0              ,12             
43        ,434.111        ,0.128924       ,0.0528772      ,21.1489        ,0.613993       ,0              ,12             
44        ,432.412        ,0.128177       ,0.0527626      ,21.1036        ,0.611224       ,0              ,12             
45        ,410.436        ,0.12499        ,0.0504761      ,21.5588        ,0.628308       ,0              ,12             
46        ,408.216        ,0.124485       ,0.0503539      ,21.5656        ,0.628959       ,0              ,12             
47        ,430.98         ,0.127777       ,0.0525066      ,21.2485        ,0.61702        ,0              ,12             
48        ,420.811        ,0.126425       ,0.0516658      ,21.2937        ,0.617941       ,0              ,12             
49        ,408.719        ,0.124862       ,0.0503953      ,21.5357        ,0.626906       ,0              ,12             
50        ,406.205        ,0.123714       ,0.0501707      ,21.645         ,0.632572       ,0              ,12             
51        ,408.264        ,0.124476       ,0.0499569      ,21.7203        ,0.632865       ,0              ,12             
52        ,422.128        ,0.126398       ,0.0513859      ,21.4751        ,0.62275        ,0              ,12             
53        ,432.731        ,0.128121       ,0.0527825      ,21.0839        ,0.610615       ,0              ,12             
54        ,422.553        ,0.126401       ,0.0516136      ,21.3189        ,0.619111       ,0              ,12             
55        ,412.268        ,0.124857       ,0.0506017      ,21.5599        ,0.626714       ,0              ,12             
56        ,404.181        ,0.12339        ,0.049933       ,21.7003        ,0.63188        ,0              ,12             
57        ,404.023        ,0.123702       ,0.0496904      ,21.768         ,0.635086       ,0              ,12             
58        ,403.766        ,0.123422       ,0.0496515      ,21.7272        ,0.635334       ,0              ,12             
59        ,400.587        ,0.123112       ,0.0493446      ,21.7509        ,0.636654       ,0              ,12             
60        ,418.08         ,0.125729       ,0.0514627      ,21.302         ,0.620585       ,0              ,12             
61        ,414.564        ,0.125428       ,0.050915       ,21.3756        ,0.622207       ,0              ,12             
62        ,403.794        ,0.12362        ,0.049761       ,21.6567        ,0.632701       ,0              ,12             
63        ,401.219        ,0.123448       ,0.0495244      ,21.6919        ,0.633133       ,0              ,12             
64        ,408.121        ,0.124314       ,0.0503032      ,21.5282        ,0.628434       ,0              ,12             
65        ,412.65         ,0.124859       ,0.0508488      ,21.4197        ,0.62525        ,0              ,12             
66        ,403.188        ,0.123834       ,0.0498245      ,21.6711        ,0.631449       ,0              ,12             
67        ,406.366        ,0.12417        ,0.0504641      ,21.4941        ,0.626341       ,0              ,12             
68        ,393.504        ,0.121954       ,0.0487317      ,21.9173        ,0.64228        ,0              ,12             
69        ,411.956        ,0.124593       ,0.0507629      ,21.4234        ,0.626922       ,0              ,12             
70        ,402.952        ,0.123006       ,0.0499174      ,21.6912        ,0.633728       ,0              ,12             
71        ,398.778        ,0.122547       ,0.0492642      ,21.8079        ,0.638459       ,0              ,12             
72        ,420.324        ,0.126114       ,0.0516928      ,21.3049        ,0.62114        ,0              ,12             
73        ,411.228        ,0.124618       ,0.0508247      ,21.5029        ,0.626545       ,0              ,12             
74        ,400.448        ,0.122864       ,0.0498319      ,21.6642        ,0.633995       ,0              ,12             
75        ,404.848        ,0.123757       ,0.0503406      ,21.5312        ,0.62819        ,0              ,12             
76        ,400.21         ,0.122774       ,0.049609       ,21.6801        ,0.635232       ,0              ,12             
77        ,422.727        ,0.126367       ,0.0519797      ,21.1696        ,0.616871       ,0              ,12             
78        ,401.768        ,0.122816       ,0.0497178      ,21.6694        ,0.636036       ,0              ,12             
79        ,408.964        ,0.124254       ,0.0507007      ,21.5427        ,0.627611       ,0              ,12             
80        ,393.592        ,0.122044       ,0.0486107      ,21.9378        ,0.642741       ,0              ,12             
81        ,397.465        ,0.122138       ,0.0489982      ,21.8096        ,0.640135       ,0              ,12             
82        ,410.321        ,0.124056       ,0.0504272      ,21.4612        ,0.627989       ,0              ,12             
83        ,404.892        ,0.123587       ,0.0498595      ,21.6226        ,0.631595       ,0              ,12             
84        ,391.207        ,0.121224       ,0.048236       ,21.9803        ,0.645691       ,0              ,12             
85        ,419.475        ,0.125514       ,0.0512507      ,21.3736        ,0.624154       ,0              ,12             
86        ,406.038        ,0.123585       ,0.0501195      ,21.6247        ,0.631555       ,0              ,12             
87        ,403.974        ,0.123451       ,0.0495882      ,21.6504        ,0.634801       ,0              ,12             
88        ,416.347        ,0.124807       ,0.051352       ,21.3633        ,0.626001       ,0              ,12             
89        ,387.971        ,0.120488       ,0.0481064      ,22.0459        ,0.647263       ,0              ,12             
90        ,418.43         ,0.125297       ,0.0516556      ,21.3111        ,0.622359       ,0              ,12             
91        ,413.874        ,0.124365       ,0.0511918      ,21.4162        ,0.625374       ,0              ,12             
92        ,404.486        ,0.123085       ,0.0498738      ,21.6457        ,0.632257       ,0              ,12             
93        ,395.147        ,0.12215        ,0.048923       ,21.8096        ,0.639073       ,0              ,12             
94        ,411.51         ,0.125027       ,0.0509413      ,21.3275        ,0.62171        ,0              ,12             
95        ,402.391        ,0.123182       ,0.0498619      ,21.5913        ,0.631217       ,0              ,12             
96        ,413.775        ,0.12504        ,0.0512432      ,21.3248        ,0.622148       ,0              ,12             
97        ,398.623        ,0.122377       ,0.0494922      ,21.665         ,0.63364        ,0              ,12             
98        ,408.642        ,0.124241       ,0.0506289      ,21.4557        ,0.628271       ,0              ,12             
99        ,397.125        ,0.122494       ,0.0495025      ,21.7199        ,0.633688       ,0              ,12             
100       ,394.351        ,0.12195        ,0.0490257      ,21.7784        ,0.639101       ,0              ,12             
101       ,376.531        ,0.119117       ,0.046926       ,22.2826        ,0.657186       ,0              ,12             
102       ,371.609        ,0.118176       ,0.0463205      ,22.454         ,0.661325       ,0              ,12             
103       ,373.264        ,0.118205       ,0.0464046      ,22.4563        ,0.661151       ,0              ,12             
104       ,366.275        ,0.117246       ,0.0457417      ,22.6391        ,0.666387       ,0              ,12             
105       ,378.888        ,0.119065       ,0.0471554      ,22.2801        ,0.656986       ,0              ,12             
106       ,367.94         ,0.117243       ,0.0458433      ,22.5951        ,0.666238       ,0              ,12             
107       ,374.664        ,0.118514       ,0.0466295      ,22.3501        ,0.658968       ,0              ,12             
108       ,367.27         ,0.117271       ,0.0457851      ,22.5893        ,0.665742       ,0              ,12             
109       ,376.364        ,0.118474       ,0.0468443      ,22.4006        ,0.659968       ,0              ,12             
110       ,372.941        ,0.118061       ,0.0465877      ,22.4048        ,0.65993        ,0              ,12             
111       ,365.756        ,0.11717        ,0.0456676      ,22.6581        ,0.667819       ,0              ,12             
112       ,373.576        ,0.117896       ,0.0465165      ,22.4346        ,0.661721       ,0              ,12             
113       ,378.722        ,0.119087       ,0.0471831      ,22.2557        ,0.655511       ,0              ,12             
114       ,385.106        ,0.12052        ,0.0479511      ,22.0542        ,0.648578       ,0              ,12             
115       ,369.021        ,0.1173         ,0.0459197      ,22.5896        ,0.665725       ,0              ,12             
116       ,378.312        ,0.118916       ,0.0467167      ,22.4           ,0.659429       ,0              ,12             
117       ,376.233        ,0.118665       ,0.0466513      ,22.3823        ,0.660235       ,0              ,12             
118       ,373.754        ,0.118553       ,0.0464985      ,22.4342        ,0.660368       ,0              ,12             
119       ,376.518        ,0.118684       ,0.0468764      ,22.3485        ,0.658048       ,0              ,12             
120       ,374.887        ,0.118299       ,0.0465518      ,22.4795        ,0.661676       ,0              ,12             
121       ,381.444        ,0.119668       ,0.0474049      ,22.2299        ,0.654755       ,0              ,12             
122       ,370.766        ,0.11782        ,0.046107       ,22.5144        ,0.66394        ,0              ,12             
123       ,375.493        ,0.118764       ,0.0465647      ,22.438         ,0.659841       ,0              ,12             
124       ,384.322        ,0.120138       ,0.0476961      ,22.1043        ,0.651454       ,0              ,12             
125       ,377.817        ,0.118997       ,0.0468741      ,22.3616        ,0.658062       ,0              ,12             
126       ,373.26         ,0.11836        ,0.0463845      ,22.4438        ,0.661185       ,0              ,12             
127       ,380.148        ,0.119122       ,0.0473142      ,22.2698        ,0.655012       ,0              ,12             
128       ,375.424        ,0.118822       ,0.0466018      ,22.4053        ,0.65915        ,0              ,12             
129       ,374.423        ,0.118382       ,0.0464933      ,22.4405        ,0.661334       ,0              ,12             
130       ,372.505        ,0.117934       ,0.0463746      ,22.4439        ,0.662081       ,0              ,12             
131       ,376.606        ,0.118872       ,0.0468238      ,22.3699        ,0.657836       ,0              ,12             
132       ,361.677        ,0.116158       ,0.0450383      ,22.8482        ,0.672401       ,0              ,12             
133       ,373.359        ,0.118124       ,0.0462501      ,22.5107        ,0.664059       ,0              ,12             
134       ,373.006        ,0.118012       ,0.0464666      ,22.4349        ,0.662471       ,0              ,12             
135       ,386.561        ,0.120299       ,0.0477166      ,22.1729        ,0.651779       ,0              ,12             
136       ,371.35         ,0.117821       ,0.046014       ,22.5507        ,0.664745       ,0              ,12             
137       ,373.108        ,0.118302       ,0.0462124      ,22.5186        ,0.662877       ,0              ,12             
138       ,381.87         ,0.11971        ,0.0475181      ,22.2319        ,0.653681       ,0              ,12             
139       ,370.271        ,0.117918       ,0.046265       ,22.4757        ,0.662803       ,0              ,12             
140       ,386.312        ,0.120288       ,0.0480667      ,21.9835        ,0.648146       ,0              ,12             
141       ,373.696        ,0.118425       ,0.046527       ,22.3985        ,0.660004       ,0              ,12             
142       ,376.497        ,0.118813       ,0.0470207      ,22.2975        ,0.656503       ,0              ,12             
143       ,379.118        ,0.118946       ,0.0471816      ,22.2032        ,0.654473       ,0              ,12             
144       ,380.068        ,0.119056       ,0.0470987      ,22.3054        ,0.656777       ,0              ,12             
145       ,376.624        ,0.118713       ,0.0468656      ,22.3585        ,0.658992       ,0              ,12             
146       ,378.158        ,0.118759       ,0.0469051      ,22.3722        ,0.658877       ,0              ,12             
147       ,375.474        ,0.118529       ,0.0467541      ,22.378         ,0.658381       ,0              ,12             
148       ,377.77         ,0.119229       ,0.0468368      ,22.3521        ,0.6579         ,0              ,12             
149       ,368.382        ,0.117614       ,0.0458816      ,22.5655        ,0.664869       ,0              ,12             
150       ,380.917        ,0.119368       ,0.0472759      ,22.2417        ,0.655026       ,0              ,12             
151       ,385.65         ,0.120524       ,0.0476986      ,22.1646        ,0.651549       ,0              ,12             
152       ,369.266        ,0.117765       ,0.0460306      ,22.5197        ,0.663101       ,0              ,12             
153       ,367.439        ,0.11734        ,0.0458396      ,22.6367        ,0.665575       ,0              ,12             
154       ,376.05         ,0.118836       ,0.0468226      ,22.3556        ,0.657264       ,0              ,12             
155       ,383.034        ,0.119754       ,0.0476198      ,22.1173        ,0.652281       ,0              ,12             
156       ,388.1          ,0.120746       ,0.0481539      ,22.0549        ,0.648562       ,0              ,12             
157       ,378.774        ,0.119304       ,0.0470191      ,22.2839        ,0.656207       ,0              ,12             
158       ,374.881        ,0.118595       ,0.0467276      ,22.3743        ,0.658697       ,0              ,12             
159       ,375.09         ,0.118594       ,0.0466742      ,22.3806        ,0.659544       ,0              ,12             
160       ,369.968        ,0.117837       ,0.046048       ,22.5363        ,0.663674       ,0              ,12             
161       ,373.196        ,0.118578       ,0.0464548      ,22.4449        ,0.66037        ,0              ,12             
162       ,374.919        ,0.118375       ,0.0464932      ,22.4785        ,0.661438       ,0              ,12             
163       ,375.843        ,0.118362       ,0.046662       ,22.3634        ,0.660136       ,0              ,12             
164       ,373.389        ,0.118116       ,0.0464738      ,22.4413        ,0.660835       ,0              ,12             
165       ,367.983        ,0.117404       ,0.0458162      ,22.592         ,0.666804       ,0              ,12             
166       ,373.738        ,0.118358       ,0.0465508      ,22.4134        ,0.661838       ,0              ,12             
167       ,376.094        ,0.118527       ,0.0468067      ,22.3331        ,0.659151       ,0              ,12             
168       ,379.809        ,0.11945        ,0.0471915      ,22.2705        ,0.655373       ,0              ,12             
169       ,377.74         ,0.118946       ,0.0470842      ,22.2968        ,0.656074       ,0              ,12             
170       ,370.933        ,0.117917       ,0.0461301      ,22.5353        ,0.663037       ,0              ,12             
171       ,377.051        ,0.11887        ,0.046817       ,22.3555        ,0.657352       ,0              ,12             
172       ,376.453        ,0.11865        ,0.0466273      ,22.4293        ,0.659236       ,0              ,12             
173       ,376.986        ,0.118501       ,0.046617       ,22.4231        ,0.659819       ,0              ,12             
174       ,374.96         ,0.118459       ,0.0466478      ,22.3925        ,0.658879       ,0              ,12             
175       ,388.392        ,0.120552       ,0.0482808      ,22.0004        ,0.646841       ,0              ,12             
176       ,377.884        ,0.118674       ,0.047162       ,22.2365        ,0.655435       ,0              ,12             
177       ,374.515        ,0.118186       ,0.046739       ,22.3217        ,0.658164       ,0              ,12             
178       ,376.353        ,0.118724       ,0.0469634      ,22.3031        ,0.655925       ,0              ,12             
179       ,373.112        ,0.118199       ,0.0465804      ,22.4003        ,0.660462       ,0              ,12             
180       ,375.248        ,0.118604       ,0.0467721      ,22.3878        ,0.657245       ,0              ,12             
181       ,381.613        ,0.11954        ,0.0471191      ,22.3254        ,0.656153       ,0              ,12             
182       ,376.561        ,0.118865       ,0.0466881      ,22.3972        ,0.658807       ,0              ,12             
183       ,381.197        ,0.119735       ,0.0473319      ,22.1686        ,0.652955       ,0              ,12             
184       ,379.713        ,0.11946        ,0.0471474      ,22.2647        ,0.655567       ,0              ,12             
185       ,371.132        ,0.117546       ,0.0462209      ,22.5163        ,0.663254       ,0              ,12             
186       ,374.342        ,0.118196       ,0.0464904      ,22.4592        ,0.661829       ,0              ,12             
187       ,373.569        ,0.118397       ,0.0463931      ,22.4702        ,0.661183       ,0              ,12             
188       ,372.146        ,0.118114       ,0.046177       ,22.5104        ,0.662254       ,0              ,12             
189       ,393.986        ,0.121159       ,0.04858        ,22.0271        ,0.648717       ,0              ,12             
190       ,379.143        ,0.119139       ,0.0470196      ,22.3262        ,0.657349       ,0              ,12             
191       ,372.286        ,0.117678       ,0.0463206      ,22.4613        ,0.662856       ,0              ,12             
192       ,379.049        ,0.119026       ,0.0471004      ,22.2875        ,0.656823       ,0              ,12             
193       ,388.744        ,0.120794       ,0.0481011      ,22.0065        ,0.647752       ,0              ,12             
194       ,388.058        ,0.120845       ,0.048108       ,22.0565        ,0.648153       ,0              ,12             
195       ,381.037        ,0.11986        ,0.0473918      ,22.2088        ,0.652729       ,0              ,12             
196       ,381.495        ,0.119734       ,0.0471314      ,22.2603        ,0.655921       ,0              ,12             
197       ,382.382        ,0.119904       ,0.0472047      ,22.2283        ,0.654493       ,0              ,12             
198       ,372.807        ,0.118592       ,0.046238       ,22.4992        ,0.661918       ,0              ,12             
199       ,379.597        ,0.119431       ,0.0469727      ,22.3684        ,0.657635       ,0              ,12             
200       ,385.916        ,0.119928       ,0.0475779      ,22.2202        ,0.65386        ,0              ,12             
201       ,364.913        ,0.116796       ,0.0454006      ,22.7431        ,0.669562       ,0              ,12             
202       ,362.082        ,0.115802       ,0.0450937      ,22.7996        ,0.672386       ,0              ,12             
203       ,361.105        ,0.115699       ,0.044991       ,22.8799        ,0.673539       ,0              ,12             
204       ,357.951        ,0.115632       ,0.0445921      ,22.9801        ,0.675528       ,0              ,12             
205       ,359.454        ,0.115719       ,0.0448068      ,22.8934        ,0.674319       ,0              ,12             
206       ,362.414        ,0.116227       ,0.0450287      ,22.8386        ,0.67247        ,0              ,12             
207       ,360.685        ,0.115768       ,0.0447904      ,22.9206        ,0.674643       ,0              ,12             
208       ,361.042        ,0.115928       ,0.044906       ,22.8513        ,0.672531       ,0              ,12             
209       ,360.031        ,0.115667       ,0.0447569      ,22.9205        ,0.67464        ,0              ,12             
210       ,362.987        ,0.116185       ,0.0452899      ,22.7395        ,0.671046       ,0              ,12             
211       ,359.552        ,0.115712       ,0.0448505      ,22.8551        ,0.673526       ,0              ,12             
212       ,360.861        ,0.115626       ,0.0449905      ,22.8421        ,0.673355       ,0              ,12             
213       ,359.609        ,0.115679       ,0.0447937      ,22.9049        ,0.674678       ,0              ,12             
214       ,359.119        ,0.115493       ,0.0447173      ,22.9191        ,0.675138       ,0              ,12             
215       ,358.157        ,0.115419       ,0.0445806      ,22.9529        ,0.676065       ,0              ,12             
216       ,360.27         ,0.115635       ,0.0448113      ,22.8986        ,0.674598       ,0              ,12             
217       ,361.12         ,0.116017       ,0.0449797      ,22.8546        ,0.673011       ,0              ,12             
218       ,359.398        ,0.115804       ,0.044812       ,22.8956        ,0.674254       ,0              ,12             
219       ,361.118        ,0.116089       ,0.0449993      ,22.8127        ,0.672604       ,0              ,12             
220       ,359.546        ,0.115729       ,0.0447748      ,22.8943        ,0.674401       ,0              ,12             
221       ,360.611        ,0.115944       ,0.0449141      ,22.8864        ,0.673608       ,0              ,12             
222       ,362.089        ,0.116093       ,0.0450613      ,22.8433        ,0.673089       ,0              ,12             
223       ,357.636        ,0.115431       ,0.044496       ,22.9904        ,0.676561       ,0              ,12             
224       ,360.396        ,0.115831       ,0.0449722      ,22.8362        ,0.672914       ,0              ,12             
225       ,362.79         ,0.116289       ,0.0451469      ,22.8193        ,0.671547       ,0              ,12             
226       ,362.303        ,0.115975       ,0.0450918      ,22.789         ,0.671652       ,0              ,12             
227       ,364.271        ,0.116509       ,0.0453582      ,22.7478        ,0.66997        ,0              ,12             
228       ,359.793        ,0.1157         ,0.0448152      ,22.9116        ,0.674957       ,0              ,12             
229       ,359.894        ,0.115879       ,0.0448049      ,22.9174        ,0.674134       ,0              ,12             
230       ,356.202        ,0.115119       ,0.0444207      ,23.0021        ,0.67719        ,0              ,12             
231       ,361.876        ,0.116258       ,0.0451029      ,22.8209        ,0.671612       ,0              ,12             
232       ,359.232        ,0.115581       ,0.0447596      ,22.9099        ,0.674385       ,0              ,12             
233       ,361.066        ,0.116031       ,0.0449604      ,22.8557        ,0.672709       ,0              ,12             
234       ,359.826        ,0.115794       ,0.0448313      ,22.867         ,0.673914       ,0              ,12             
235       ,358.967        ,0.115338       ,0.044756       ,22.908         ,0.675065       ,0              ,12             
236       ,358.139        ,0.115511       ,0.0446216      ,22.9333        ,0.675862       ,0              ,12             
237       ,357.511        ,0.115255       ,0.0446301      ,22.9253        ,0.675553       ,0              ,12             
238       ,362.757        ,0.116402       ,0.0452093      ,22.8187        ,0.670834       ,0              ,12             
239       ,363.092        ,0.116395       ,0.0452844      ,22.7737        ,0.67083        ,0              ,12             
240       ,361.638        ,0.116096       ,0.0450871      ,22.8243        ,0.672111       ,0              ,12             
241       ,359.927        ,0.115624       ,0.0448512      ,22.8732        ,0.673802       ,0              ,12             
242       ,368.16         ,0.116994       ,0.0458904      ,22.6281        ,0.666991       ,0              ,12             
243       ,358.422        ,0.115627       ,0.0446806      ,22.9285        ,0.675439       ,0              ,12             
244       ,357.937        ,0.115446       ,0.0445945      ,22.9392        ,0.676022       ,0              ,12             
245       ,358.593        ,0.115496       ,0.0446754      ,22.9188        ,0.674778       ,0              ,12             
246       ,361.134        ,0.116029       ,0.0449241      ,22.8559        ,0.673204       ,0              ,12             
247       ,357.601        ,0.115297       ,0.044502       ,22.9476        ,0.676623       ,0              ,12             
248       ,358.224        ,0.11537        ,0.0445508      ,22.9556        ,0.675957       ,0              ,12             
249       ,362.568        ,0.116233       ,0.0450848      ,22.8181        ,0.672331       ,0              ,12             
250       ,357.056        ,0.11526        ,0.0444657      ,22.9756        ,0.676978       ,0              ,12             
251       ,359.56         ,0.115545       ,0.0447864      ,22.8996        ,0.67421        ,0              ,12             
252       ,360.764        ,0.115798       ,0.0449258      ,22.8636        ,0.673522       ,0              ,12             
253       ,359.936        ,0.116048       ,0.0448274      ,22.8832        ,0.673512       ,0              ,12             
254       ,362.389        ,0.116241       ,0.0451509      ,22.8104        ,0.670383       ,0              ,12             
255       ,361.634        ,0.116066       ,0.0450441      ,22.8119        ,0.672641       ,0              ,12             
256       ,359.134        ,0.115621       ,0.0446784      ,22.9317        ,0.674958       ,0              ,12             
257       ,356.857        ,0.115123       ,0.0444153      ,23.0078        ,0.677542       ,0              ,12             
258       ,357.291        ,0.115344       ,0.0444842      ,22.9856        ,0.676932       ,0              ,12             
259       ,358.766        ,0.115515       ,0.0446287      ,22.9419        ,0.675474       ,0              ,12             
260       ,357.743        ,0.115395       ,0.0445158      ,22.9752        ,0.676954       ,0              ,12             
261       ,359.029        ,0.115773       ,0.0447034      ,22.9128        ,0.675498       ,0              ,12             
262       ,357.11         ,0.115224       ,0.0444697      ,22.9897        ,0.67693        ,0              ,12             
263       ,360.856        ,0.115973       ,0.0449053      ,22.8727        ,0.673888       ,0              ,12             
264       ,359.975        ,0.115715       ,0.0447992      ,22.8702        ,0.674177       ,0              ,12             
265       ,365.577        ,0.116535       ,0.0454254      ,22.7243        ,0.669768       ,0              ,12             
266       ,360.126        ,0.115748       ,0.0448633      ,22.8813        ,0.673915       ,0              ,12             
267       ,358.649        ,0.11547        ,0.0446572      ,22.9132        ,0.67534        ,0              ,12             
268       ,358.019        ,0.115463       ,0.0445852      ,22.9363        ,0.676042       ,0              ,12             
269       ,358.861        ,0.115257       ,0.0446534      ,22.9287        ,0.675442       ,0              ,12             
270       ,361.949        ,0.116344       ,0.0450441      ,22.8146        ,0.672352       ,0              ,12             
271       ,365.169        ,0.116883       ,0.045458       ,22.7418        ,0.669474       ,0              ,12             
272       ,362.885        ,0.11646        ,0.0451118      ,22.8205        ,0.672456       ,0              ,12             
273       ,358.723        ,0.115677       ,0.0446956      ,22.9159        ,0.67525        ,0              ,12             
274       ,358.242        ,0.115484       ,0.0446641      ,22.9273        ,0.6749         ,0              ,12             
275       ,359.912        ,0.115759       ,0.0448126      ,22.9022        ,0.674322       ,0              ,12             
276       ,363.74         ,0.116257       ,0.0452966      ,22.7536        ,0.670793       ,0              ,12             
277       ,361.591        ,0.116206       ,0.0449559      ,22.8613        ,0.673584       ,0              ,12             
278       ,362.894        ,0.116376       ,0.0452902      ,22.7723        ,0.670736       ,0              ,12             
279       ,360.478        ,0.115815       ,0.0448868      ,22.8682        ,0.673258       ,0              ,12             
280       ,357.508        ,0.11527        ,0.0445923      ,22.9427        ,0.675119       ,0              ,12             
281       ,357.772        ,0.115201       ,0.0445573      ,22.9731        ,0.676251       ,0              ,12             
282       ,363.439        ,0.116366       ,0.0451153      ,22.8402        ,0.672038       ,0              ,12             
283       ,357.538        ,0.115274       ,0.0444954      ,22.984         ,0.676307       ,0              ,12             
284       ,358.411        ,0.115455       ,0.0446587      ,22.9533        ,0.674986       ,0              ,12             
285       ,360.647        ,0.11587        ,0.0449149      ,22.8933        ,0.673083       ,0              ,12             
286       ,356.503        ,0.115244       ,0.0444678      ,22.9917        ,0.676801       ,0              ,12             
287       ,358.915        ,0.115481       ,0.0447547      ,22.8946        ,0.674505       ,0              ,12             
288       ,362.814        ,0.116221       ,0.04527        ,22.7591        ,0.670813       ,0              ,12             
289       ,359.751        ,0.115815       ,0.0449311      ,22.8667        ,0.673158       ,0              ,12             
290       ,359.97         ,0.115956       ,0.0449698      ,22.8334        ,0.672801       ,0              ,12             
291       ,360.212        ,0.115655       ,0.0449051      ,22.8539        ,0.673702       ,0              ,12             
292       ,357.465        ,0.115503       ,0.044551       ,22.9734        ,0.676378       ,0              ,12             
293       ,360.463        ,0.115725       ,0.0448376      ,22.875         ,0.673509       ,0              ,12             
294       ,359.32         ,0.115823       ,0.0447742      ,22.8919        ,0.674127       ,0              ,12             
295       ,358.003        ,0.115361       ,0.0445895      ,22.9519        ,0.675792       ,0              ,12             
296       ,358.427        ,0.115421       ,0.0446815      ,22.917         ,0.675033       ,0              ,12             
297       ,357.864        ,0.115453       ,0.0445557      ,22.9638        ,0.675695       ,0              ,12             
298       ,359.49         ,0.115658       ,0.0447494      ,22.9075        ,0.67443        ,0              ,12             
299       ,359.97         ,0.115699       ,0.0448595      ,22.8811        ,0.673332       ,0              ,12             
300       ,362.308        ,0.116291       ,0.0449958      ,22.864         ,0.673246       ,0              ,12             
301       ,354.481        ,0.114653       ,0.0441543      ,23.0811        ,0.678914       ,0              ,12             
302       ,355.183        ,0.115015       ,0.0442323      ,23.0725        ,0.678442       ,0              ,12             
303       ,354.653        ,0.114733       ,0.0442018      ,23.0645        ,0.678707       ,0              ,12             
304       ,354.419        ,0.114716       ,0.0440891      ,23.1027        ,0.67926        ,0              ,12             
305       ,354.697        ,0.114599       ,0.0441944      ,23.061         ,0.678511       ,0              ,12             
306       ,355.701        ,0.11512        ,0.0443127      ,23.0334        ,0.677943       ,0              ,12             
307       ,354.845        ,0.114868       ,0.0442069      ,23.0629        ,0.6783         ,0              ,12             
308       ,355.589        ,0.114845       ,0.0442953      ,23.0458        ,0.67777        ,0              ,12             
309       ,354.35         ,0.114628       ,0.0441829      ,23.0595        ,0.678653       ,0              ,12             
310       ,355.775        ,0.114938       ,0.0442754      ,23.0381        ,0.67778        ,0              ,12             
311       ,354.743        ,0.114807       ,0.0441863      ,23.0615        ,0.679141       ,0              ,12             
312       ,355.547        ,0.114883       ,0.0443138      ,23.0449        ,0.677879       ,0              ,12             
313       ,357.32         ,0.115161       ,0.0444603      ,23.0036        ,0.676237       ,0              ,12             
314       ,355.451        ,0.114729       ,0.0442397      ,23.0535        ,0.67843        ,0              ,12             
315       ,355.745        ,0.115042       ,0.0442574      ,23.0444        ,0.678373       ,0              ,12             
316       ,355.06         ,0.114899       ,0.0441848      ,23.0687        ,0.678646       ,0              ,12             
317       ,354.457        ,0.114899       ,0.0441796      ,23.0665        ,0.67864        ,0              ,12             
318       ,356.206        ,0.114871       ,0.0443002      ,23.0214        ,0.677926       ,0              ,12             
319       ,354.589        ,0.114628       ,0.0441292      ,23.0796        ,0.679089       ,0              ,12             
320       ,355.451        ,0.114846       ,0.0442558      ,23.0529        ,0.678021       ,0              ,12             
321       ,354.951        ,0.114787       ,0.0442033      ,23.0527        ,0.678437       ,0              ,12             
322       ,354.44         ,0.114505       ,0.044172       ,23.0665        ,0.678937       ,0              ,12             
323       ,356.491        ,0.115356       ,0.0443445      ,23.0244        ,0.676887       ,0              ,12             
324       ,355.452        ,0.114991       ,0.0442797      ,23.0379        ,0.677983       ,0              ,12             
325       ,356.238        ,0.115084       ,0.0443439      ,23.0201        ,0.677708       ,0              ,12             
326       ,355.773        ,0.115026       ,0.0442882      ,23.0278        ,0.678338       ,0              ,12             
327       ,354.047        ,0.114653       ,0.0441014      ,23.0891        ,0.679496       ,0              ,12             
328       ,355.024        ,0.114891       ,0.0441881      ,23.0673        ,0.678595       ,0              ,12             
329       ,355.716        ,0.114921       ,0.0442645      ,23.0417        ,0.678173       ,0              ,12             
330       ,355.94         ,0.115003       ,0.0443434      ,23.0147        ,0.677837       ,0              ,12             
331       ,354.83         ,0.114818       ,0.0441819      ,23.063         ,0.678914       ,0              ,12             
332       ,356.324        ,0.115219       ,0.0443299      ,23.0292        ,0.677673       ,0              ,12             
333       ,354.141        ,0.114655       ,0.0440932      ,23.0862        ,0.679489       ,0              ,12             
334       ,356.171        ,0.114917       ,0.0443337      ,23.0263        ,0.677541       ,0              ,12             
335       ,354.017        ,0.114841       ,0.0441256      ,23.0945        ,0.678915       ,0              ,12             
336       ,354.726        ,0.11464        ,0.0441835      ,23.0749        ,0.678904       ,0              ,12             
337       ,355.114        ,0.114886       ,0.044213       ,23.0463        ,0.678612       ,0              ,12             
338       ,355.316        ,0.114781       ,0.0442272      ,23.0501        ,0.678564       ,0              ,12             
339       ,354.398        ,0.114809       ,0.0441668      ,23.0796        ,0.678442       ,0              ,12             
340       ,354.453        ,0.114638       ,0.0441481      ,23.0726        ,0.679287       ,0              ,12             
341       ,355.242        ,0.114975       ,0.0442241      ,23.052         ,0.678654       ,0              ,12             
342       ,356.359        ,0.115155       ,0.0443129      ,23.0389        ,0.677554       ,0              ,12             
343       ,354.153        ,0.114759       ,0.0441372      ,23.0825        ,0.678833       ,0              ,12             
344       ,356.396        ,0.115105       ,0.0443917      ,23.0188        ,0.677525       ,0              ,12             
345       ,355.392        ,0.114991       ,0.0442671      ,23.0428        ,0.678174       ,0              ,12             
346       ,355.032        ,0.114786       ,0.0442153      ,23.0619        ,0.678688       ,0              ,12             
347       ,356.367        ,0.115177       ,0.044297       ,23.0254        ,0.678056       ,0              ,12             
348       ,354.928        ,0.11495        ,0.0442678      ,23.0467        ,0.677945       ,0              ,12             
349       ,355.974        ,0.114784       ,0.0443117      ,23.0275        ,0.678076       ,0              ,12             
350       ,355.337        ,0.11494        ,0.0441935      ,23.0566        ,0.678375       ,0              ,12             
351       ,354.521        ,0.114703       ,0.0441658      ,23.0671        ,0.678959       ,0              ,12             
352       ,354.483        ,0.114622       ,0.044103       ,23.0893        ,0.679376       ,0              ,12             
353       ,355.411        ,0.114706       ,0.0442111      ,23.0571        ,0.678608       ,0              ,12             
354       ,354.302        ,0.114837       ,0.0441276      ,23.0875        ,0.679258       ,0              ,12             
355       ,355.837        ,0.114658       ,0.044297       ,23.0331        ,0.678115       ,0              ,12             
356       ,354.912        ,0.114801       ,0.0441876      ,23.0646        ,0.678482       ,0              ,12             
357       ,355.981        ,0.114951       ,0.0443618      ,23.0316        ,0.677512       ,0              ,12             
358       ,355.814        ,0.1151         ,0.0443559      ,23.0144        ,0.677492       ,0              ,12             
359       ,355.594        ,0.115069       ,0.0442388      ,23.0592        ,0.678235       ,0              ,12             
360       ,355.186        ,0.114617       ,0.0442025      ,23.0585        ,0.679012       ,0              ,12             
361       ,354.732        ,0.114762       ,0.044177       ,23.0625        ,0.678995       ,0              ,12             
362       ,354.508        ,0.114521       ,0.0441786      ,23.069         ,0.678801       ,0              ,12             
363       ,354.567        ,0.114854       ,0.0441992      ,23.0612        ,0.678909       ,0              ,12             
364       ,355.224        ,0.115028       ,0.0442889      ,23.0284        ,0.678168       ,0              ,12             
365       ,355.253        ,0.114971       ,0.0442844      ,23.0278        ,0.678077       ,0              ,12             
366       ,355.165        ,0.114821       ,0.0442596      ,23.0438        ,0.678323       ,0              ,12             
367       ,355.209        ,0.114751       ,0.0442695      ,23.0424        ,0.678166       ,0              ,12             
368       ,354.704        ,0.114733       ,0.0441589      ,23.0776        ,0.679095       ,0              ,12             
369       ,355.117        ,0.114871       ,0.0441971      ,23.0725        ,0.678268       ,0              ,12             
370       ,356.092        ,0.114988       ,0.044312       ,23.0349        ,0.677883       ,0              ,12             
371       ,354.412        ,0.114817       ,0.0441524      ,23.0722        ,0.679015       ,0              ,12             
372       ,353.803        ,0.114552       ,0.0440766      ,23.1012        ,0.67945        ,0              ,12             
373       ,356.316        ,0.115109       ,0.0443996      ,23.0128        ,0.676961       ,0              ,12             
374       ,356.064        ,0.115152       ,0.0443421      ,23.0273        ,0.677001       ,0              ,12             
375       ,355.121        ,0.114917       ,0.0442208      ,23.064         ,0.678396       ,0              ,12             
376       ,354.548        ,0.114698       ,0.0441815      ,23.0682        ,0.678941       ,0              ,12             
377       ,356.08         ,0.114921       ,0.0443563      ,23.0098        ,0.67777        ,0              ,12             
378       ,355.193        ,0.114804       ,0.0442617      ,23.0416        ,0.678142       ,0              ,12             
379       ,355.596        ,0.114938       ,0.0442785      ,23.0438        ,0.677831       ,0              ,12             
380       ,356.14         ,0.115214       ,0.0443102      ,23.0269        ,0.677873       ,0              ,12             
381       ,356.623        ,0.115146       ,0.0444382      ,22.9876        ,0.67673        ,0              ,12             
382       ,354.438        ,0.114838       ,0.0441458      ,23.0737        ,0.678835       ,0              ,12             
383       ,355.713        ,0.114919       ,0.04423        ,23.0542        ,0.678326       ,0              ,12             
384       ,353.968        ,0.114569       ,0.0440815      ,23.0957        ,0.679656       ,0              ,12             
385       ,356.073        ,0.115099       ,0.0442948      ,23.0428        ,0.677706       ,0              ,12             
386       ,357.93         ,0.115474       ,0.0445348      ,22.995         ,0.676344       ,0              ,12             
387       ,356.471        ,0.114996       ,0.0443815      ,22.999         ,0.677353       ,0              ,12             
388       ,354.563        ,0.114924       ,0.0441644      ,23.0778        ,0.678811       ,0              ,12             
389       ,354.477        ,0.114648       ,0.0441572      ,23.0686        ,0.679168       ,0              ,12             
390       ,354.64         ,0.114667       ,0.0441775      ,23.069         ,0.678841       ,0              ,12             
391       ,354.613        ,0.114752       ,0.0441891      ,23.0613        ,0.678821       ,0              ,12             
392       ,355.389        ,0.114791       ,0.0442786      ,23.0502        ,0.677856       ,0              ,12             
393       ,355.385        ,0.115004       ,0.0442769      ,23.0387        ,0.678202       ,0              ,12             
394       ,355.238        ,0.114833       ,0.0442438      ,23.04          ,0.678493       ,0              ,12             
395       ,354.288        ,0.114677       ,0.0441141      ,23.0815        ,0.679382       ,0              ,12             
396       ,354.785        ,0.114969       ,0.044177       ,23.0759        ,0.678373       ,0              ,12             
397       ,355.004        ,0.114986       ,0.0442407      ,23.048         ,0.67856        ,0              ,12             
398       ,355.538        ,0.115047       ,0.0443395      ,23.0194        ,0.677525       ,0              ,12             
399       ,356.083        ,0.115028       ,0.0443577      ,23.0298        ,0.677544       ,0              ,12             
400       ,354.293        ,0.114764       ,0.0441539      ,23.0761        ,0.67897        ,0              ,12             
401       ,354.236        ,0.114567       ,0.0441349      ,23.0746        ,0.679144       ,0              ,12             
402       ,354.361        ,0.114663       ,0.0440982      ,23.0888        ,0.679138       ,0              ,12             
403       ,354.278        ,0.114777       ,0.0441144      ,23.088         ,0.679156       ,0              ,12             
404       ,353.972        ,0.114533       ,0.0440666      ,23.1031        ,0.679548       ,0              ,12             
405       ,354.205        ,0.114508       ,0.0441307      ,23.0737        ,0.679182       ,0              ,12             
406       ,353.722        ,0.114517       ,0.0440426      ,23.1095        ,0.679774       ,0              ,12             
407       ,353.97         ,0.114631       ,0.0440883      ,23.0973        ,0.679308       ,0              ,12             
408       ,354.296        ,0.114733       ,0.0441114      ,23.0866        ,0.67944        ,0              ,12             
409       ,353.929        ,0.11442        ,0.044087       ,23.0968        ,0.679357       ,0              ,12             
410       ,354.018        ,0.114652       ,0.0440705      ,23.101         ,0.679631       ,0              ,12             
411       ,354.12         ,0.114593       ,0.0440815      ,23.0909        ,0.679712       ,0              ,12             
412       ,353.911        ,0.114452       ,0.0440527      ,23.1002        ,0.679678       ,0              ,12             
413       ,354.655        ,0.114811       ,0.0441746      ,23.0692        ,0.678986       ,0              ,12             
414       ,354.318        ,0.114758       ,0.0441155      ,23.0874        ,0.67924        ,0              ,12             
415       ,354.118        ,0.114613       ,0.0440721      ,23.0957        ,0.679537       ,0              ,12             
416       ,353.755        ,0.114628       ,0.0440318      ,23.113         ,0.679679       ,0              ,12             
417       ,354.183        ,0.114455       ,0.0440927      ,23.0917        ,0.679571       ,0              ,12             
418       ,353.81         ,0.114485       ,0.0440741      ,23.0949        ,0.679808       ,0              ,12             
419       ,354.172        ,0.114543       ,0.0440824      ,23.0951        ,0.679384       ,0              ,12             
420       ,354.691        ,0.11472        ,0.0441577      ,23.0696        ,0.679117       ,0              ,12             
421       ,354.507        ,0.114745       ,0.0441466      ,23.0667        ,0.678943       ,0              ,12             
422       ,354.226        ,0.114675       ,0.0440999      ,23.0863        ,0.679313       ,0              ,12             
423       ,354.003        ,0.114547       ,0.0440839      ,23.0904        ,0.679651       ,0              ,12             
424       ,354.355        ,0.114833       ,0.0441379      ,23.0769        ,0.679116       ,0              ,12             
425       ,354.97         ,0.114756       ,0.0441299      ,23.0777        ,0.67909        ,0              ,12             
426       ,353.843        ,0.114754       ,0.0440775      ,23.0909        ,0.679685       ,0              ,12             
427       ,353.826        ,0.114825       ,0.0440766      ,23.1047        ,0.679178       ,0              ,12             
428       ,354.073        ,0.114707       ,0.0440648      ,23.0966        ,0.679732       ,0              ,12             
429       ,355.097        ,0.114818       ,0.044163       ,23.0663        ,0.678947       ,0              ,12             
430       ,353.858        ,0.114472       ,0.0440968      ,23.084         ,0.679502       ,0              ,12             
431       ,354.043        ,0.114673       ,0.0441077      ,23.0843        ,0.679407       ,0              ,12             
432       ,353.997        ,0.114682       ,0.0441074      ,23.079         ,0.679293       ,0              ,12             
433       ,354.904        ,0.115027       ,0.0441836      ,23.0728        ,0.678372       ,0              ,12             
434       ,354.219        ,0.11474        ,0.0441258      ,23.0877        ,0.679198       ,0              ,12             
435       ,353.867        ,0.114451       ,0.0440723      ,23.0957        ,0.679661       ,0              ,12             
436       ,354.698        ,0.114782       ,0.0441509      ,23.0781        ,0.679138       ,0              ,12             
437       ,354.202        ,0.11455        ,0.0440965      ,23.0823        ,0.679602       ,0              ,12             
438       ,354.247        ,0.114842       ,0.0441425      ,23.0742        ,0.679134       ,0              ,12             
439       ,355.201        ,0.114762       ,0.0442206      ,23.0513        ,0.678485       ,0              ,12             
440       ,353.821        ,0.114742       ,0.0440805      ,23.0969        ,0.67938        ,0              ,12             
441       ,354.004        ,0.114566       ,0.0440868      ,23.0905        ,0.679419       ,0              ,12             
442       ,354.193        ,0.114606       ,0.0441126      ,23.0795        ,0.679223       ,0              ,12             
443       ,354.297        ,0.114674       ,0.0440924      ,23.092         ,0.679507       ,0              ,12             
444       ,354.057        ,0.114615       ,0.0440772      ,23.0951        ,0.679531       ,0              ,12             
445       ,353.79         ,0.114497       ,0.0440848      ,23.0924        ,0.679628       ,0              ,12             
446       ,355.236        ,0.114865       ,0.0442301      ,23.0539        ,0.678732       ,0              ,12             
447       ,353.809        ,0.114608       ,0.0440931      ,23.0896        ,0.679528       ,0              ,12             
448       ,353.894        ,0.114654       ,0.0440732      ,23.1019        ,0.679896       ,0              ,12             
449       ,354.098        ,0.114658       ,0.0440689      ,23.0991        ,0.679615       ,0              ,12             
450       ,354.128        ,0.114793       ,0.0440938      ,23.0925        ,0.679404       ,0              ,12             
451       ,354.19         ,0.11473        ,0.0441046      ,23.0949        ,0.679378       ,0              ,12             
452       ,354            ,0.114782       ,0.0440804      ,23.0974        ,0.679371       ,0              ,12             
453       ,354.57         ,0.114783       ,0.04413        ,23.0844        ,0.679037       ,0              ,12             
454       ,354.104        ,0.114595       ,0.0441013      ,23.091         ,0.679505       ,0              ,12             
455       ,354.138        ,0.114511       ,0.044077       ,23.1005        ,0.679773       ,0              ,12             
456       ,354.16         ,0.114677       ,0.0441008      ,23.0903        ,0.67949        ,0              ,12             
457       ,353.969        ,0.114733       ,0.0440934      ,23.0902        ,0.679673       ,0              ,12             
458       ,353.954        ,0.114481       ,0.0440765      ,23.0971        ,0.679608       ,0              ,12             
459       ,353.854        ,0.114636       ,0.0440789      ,23.0919        ,0.679329       ,0              ,12             
460       ,354.843        ,0.114843       ,0.0441506      ,23.0735        ,0.67916        ,0              ,12             
461       ,354.406        ,0.114758       ,0.0441031      ,23.0867        ,0.679415       ,0              ,12             
462       ,353.918        ,0.11464        ,0.0440807      ,23.0944        ,0.679332       ,0              ,12             
463       ,354.713        ,0.114837       ,0.0441613      ,23.0675        ,0.678933       ,0              ,12             
464       ,354.343        ,0.11486        ,0.0441192      ,23.081         ,0.679256       ,0              ,12             
465       ,354.243        ,0.114732       ,0.0440939      ,23.0842        ,0.679647       ,0              ,12             
466       ,354.23         ,0.114762       ,0.0440882      ,23.097         ,0.679269       ,0              ,12             
467       ,353.807        ,0.114589       ,0.0440678      ,23.0961        ,0.679628       ,0              ,12             
468       ,354.591        ,0.114735       ,0.0441463      ,23.0747        ,0.679222       ,0              ,12             
469       ,354.542        ,0.114711       ,0.0441652      ,23.0783        ,0.679052       ,0              ,12             
470       ,353.398        ,0.114517       ,0.0440181      ,23.1119        ,0.679911       ,0              ,12             
471       ,354.355        ,0.114732       ,0.0441322      ,23.0758        ,0.67924        ,0              ,12             
472       ,353.982        ,0.114569       ,0.0440913      ,23.0942        ,0.679157       ,0              ,12             
473       ,353.74         ,0.114441       ,0.0440451      ,23.1003        ,0.679895       ,0              ,12             
474       ,353.605        ,0.114562       ,0.0440535      ,23.1095        ,0.679606       ,0              ,12             
475       ,354.388        ,0.114522       ,0.0440902      ,23.089         ,0.679762       ,0              ,12             
476       ,354.101        ,0.114737       ,0.0440659      ,23.0988        ,0.679777       ,0              ,12             
477       ,354.374        ,0.114709       ,0.0441259      ,23.0757        ,0.679231       ,0              ,12             
478       ,354.724        ,0.114649       ,0.0441345      ,23.0776        ,0.678801       ,0              ,12             
479       ,354.046        ,0.114591       ,0.0440977      ,23.0967        ,0.679232       ,0              ,12             
480       ,354.128        ,0.114496       ,0.0441132      ,23.0823        ,0.679515       ,0              ,12             
481       ,353.999        ,0.114472       ,0.0440583      ,23.0923        ,0.679705       ,0              ,12             
482       ,353.91         ,0.114662       ,0.0440843      ,23.0934        ,0.67951        ,0              ,12             
483       ,353.944        ,0.114641       ,0.0440764      ,23.0955        ,0.679592       ,0              ,12             
484       ,354.059        ,0.11457        ,0.0440791      ,23.0947        ,0.679378       ,0              ,12             
485       ,354.216        ,0.114534       ,0.0441078      ,23.0866        ,0.679478       ,0              ,12             
486       ,354.189        ,0.114528       ,0.0440924      ,23.0907        ,0.679533       ,0              ,12             
487       ,354.322        ,0.114625       ,0.0441424      ,23.0735        ,0.679411       ,0              ,12             
488       ,354.081        ,0.11465        ,0.0440811      ,23.1024        ,0.679266       ,0              ,12             
489       ,354.177        ,0.114623       ,0.0441201      ,23.0846        ,0.679329       ,0              ,12             
490       ,353.716        ,0.114577       ,0.0440718      ,23.0936        ,0.679637       ,0              ,12             
491       ,353.899        ,0.114598       ,0.0440526      ,23.1025        ,0.679709       ,0              ,12             
492       ,353.779        ,0.114573       ,0.044083       ,23.0888        ,0.679674       ,0              ,12             
493       ,354.257        ,0.114744       ,0.0440885      ,23.0932        ,0.67943        ,0              ,12             
494       ,355.085        ,0.11486        ,0.0442277      ,23.0531        ,0.67843        ,0              ,12             
495       ,354.185        ,0.114656       ,0.0440983      ,23.0826        ,0.679579       ,0              ,12             
496       ,354.763        ,0.114702       ,0.0441472      ,23.0765        ,0.679426       ,0              ,12             
497       ,354.24         ,0.11451        ,0.0441055      ,23.0846        ,0.679474       ,0              ,12             
498       ,354.708        ,0.114756       ,0.0441408      ,23.0717        ,0.679032       ,0              ,12             
499       ,354.125        ,0.114563       ,0.0441154      ,23.0801        ,0.679445       ,0              ,12             
500       ,354.1          ,0.114469       ,0.0441238      ,23.0778        ,0.679309       ,0              ,12             


==> tables/loss_pose_no_ghost.txt <==
ep        ,vgg            ,lpips          ,l1             ,psrn           ,ssim           ,param          ,count          
0         ,1007.51        ,0.329577       ,0.11238        ,14.841         ,0.441263       ,0              ,12             
1         ,968.774        ,0.311667       ,0.108098       ,15.1924        ,0.449968       ,0              ,12             
2         ,935.299        ,0.295982       ,0.104839       ,15.4526        ,0.457787       ,0              ,12             
3         ,903.999        ,0.281164       ,0.101451       ,15.7237        ,0.464818       ,0              ,12             
4         ,861.284        ,0.265188       ,0.097384       ,16.0741        ,0.475448       ,0              ,12             
5         ,812.977        ,0.250069       ,0.0929094      ,16.5304        ,0.489219       ,0              ,12             
6         ,758.04         ,0.235232       ,0.0875145      ,17.2625        ,0.511003       ,0              ,12             
7         ,725.696        ,0.225259       ,0.0841769      ,17.5874        ,0.522122       ,0              ,12             
8         ,709.122        ,0.217949       ,0.0819429      ,17.7959        ,0.529637       ,0              ,12             
9         ,693.384        ,0.211268       ,0.0803428      ,17.9438        ,0.532331       ,0              ,12             
10        ,679.014        ,0.20607        ,0.0787902      ,18.1262        ,0.538641       ,0              ,12             
11        ,665.958        ,0.200125       ,0.0773188      ,18.2326        ,0.541381       ,0              ,12             
12        ,647.02         ,0.193376       ,0.0754221      ,18.4613        ,0.547821       ,0              ,12             
13        ,624.929        ,0.186457       ,0.0732591      ,18.7366        ,0.558366       ,0              ,12             
14        ,617.784        ,0.181362       ,0.0729035      ,18.6043        ,0.552256       ,0              ,12             
15        ,581.409        ,0.172712       ,0.0695596      ,19.009         ,0.565767       ,0              ,12             
16        ,565.245        ,0.167821       ,0.0674775      ,19.3406        ,0.575613       ,0              ,12             
17        ,556.628        ,0.164349       ,0.0664787      ,19.4938        ,0.577071       ,0              ,12             
18        ,542.69         ,0.159459       ,0.0651914      ,19.6091        ,0.582014       ,0              ,12             
19        ,539.436        ,0.155746       ,0.0650107      ,19.5689        ,0.577561       ,0              ,12             
20        ,517.712        ,0.148714       ,0.0628322      ,19.8242        ,0.587677       ,0              ,12             
21        ,492.818        ,0.142016       ,0.0605996      ,20.1025        ,0.59534        ,0              ,12             
22        ,473.104        ,0.138099       ,0.0590017      ,20.4248        ,0.605925       ,0              ,12             
23        ,467.243        ,0.136761       ,0.0586225      ,20.3602        ,0.606082       ,0              ,12             
24        ,472.4          ,0.137502       ,0.0593548      ,20.1685        ,0.601059       ,0              ,12             
25        ,456.784        ,0.134978       ,0.0574147      ,20.5694        ,0.611861       ,0              ,12             
26        ,443.275        ,0.133003       ,0.0559625      ,20.8381        ,0.62297        ,0              ,12             
27        ,461.909        ,0.135684       ,0.0577367      ,20.482         ,0.609809       ,0              ,12             
28        ,457.004        ,0.135207       ,0.0570647      ,20.5856        ,0.613139       ,0              ,12             
29        ,469.494        ,0.136616       ,0.0583259      ,20.3565        ,0.60523        ,0              ,12             
30        ,459.776        ,0.135019       ,0.0579606      ,20.474         ,0.611691       ,0              ,12             
31        ,451.101        ,0.134138       ,0.0568306      ,20.6251        ,0.614949       ,0              ,12             
32        ,460.236        ,0.134888       ,0.0582494      ,20.3031        ,0.602691       ,0              ,12             
33        ,460.632        ,0.134876       ,0.0584852      ,20.2723        ,0.60286        ,0              ,12             
34        ,459.827        ,0.134272       ,0.058182       ,20.368         ,0.608241       ,0              ,12             
35        ,442.54         ,0.131881       ,0.0559816      ,20.8067        ,0.621955       ,0              ,12             
36        ,458.339        ,0.134794       ,0.0575134      ,20.4256        ,0.608543       ,0              ,12             
37        ,441.009        ,0.131531       ,0.0559868      ,20.7331        ,0.62474        ,0              ,12             
38        ,436.796        ,0.131006       ,0.0553952      ,20.9033        ,0.628951       ,0              ,12             
39        ,442.21         ,0.13167        ,0.0562597      ,20.6754        ,0.619816       ,0              ,12             
40        ,442.509        ,0.13155        ,0.0562707      ,20.6404        ,0.622393       ,0              ,12             
41        ,438.124        ,0.131454       ,0.0557027      ,20.7449        ,0.623743       ,0              ,12             
42        ,448.626        ,0.132635       ,0.0568889      ,20.6625        ,0.621647       ,0              ,12             
43        ,452.185        ,0.133279       ,0.0570975      ,20.5688        ,0.617547       ,0              ,12             
44        ,453.737        ,0.1339         ,0.0572646      ,20.4511        ,0.611044       ,0              ,12             
45        ,430.128        ,0.130013       ,0.0548501      ,20.9044        ,0.630572       ,0              ,12             
46        ,426.466        ,0.129885       ,0.0544998      ,21.0333        ,0.631869       ,0              ,12             
47        ,456.037        ,0.133851       ,0.0575068      ,20.559         ,0.616342       ,0              ,12             
48        ,441.58         ,0.131523       ,0.0564917      ,20.5758        ,0.617569       ,0              ,12             
49        ,442.398        ,0.131648       ,0.0566606      ,20.5832        ,0.616848       ,0              ,12             
50        ,441.785        ,0.132044       ,0.0564376      ,20.6257        ,0.617196       ,0              ,12             
51        ,438.739        ,0.131541       ,0.0558841      ,20.7866        ,0.623745       ,0              ,12             
52        ,433.502        ,0.130766       ,0.0551871      ,20.9643        ,0.628756       ,0              ,12             
53        ,447.255        ,0.132491       ,0.0568183      ,20.5084        ,0.614518       ,0              ,12             
54        ,433.143        ,0.13114        ,0.0549663      ,20.9172        ,0.628044       ,0              ,12             
55        ,438.317        ,0.131496       ,0.0557431      ,20.8029        ,0.622005       ,0              ,12             
56        ,440.346        ,0.131799       ,0.056008       ,20.742         ,0.62027        ,0              ,12             
57        ,431.144        ,0.130501       ,0.0551903      ,20.9347        ,0.629031       ,0              ,12             
58        ,452.099        ,0.133529       ,0.057515       ,20.4503        ,0.609948       ,0              ,12             
59        ,431.105        ,0.130665       ,0.0552495      ,20.806         ,0.624391       ,0              ,12             
60        ,445.056        ,0.132174       ,0.05656        ,20.5617        ,0.61737        ,0              ,12             
61        ,452.612        ,0.133627       ,0.0573821      ,20.3434        ,0.607046       ,0              ,12             
62        ,426.661        ,0.129436       ,0.0544751      ,20.9406        ,0.630286       ,0              ,12             
63        ,428.646        ,0.129898       ,0.0549494      ,20.8322        ,0.626617       ,0              ,12             
64        ,438.525        ,0.131335       ,0.0559009      ,20.6868        ,0.622566       ,0              ,12             
65        ,451.711        ,0.133332       ,0.0573064      ,20.4295        ,0.611571       ,0              ,12             
66        ,435.066        ,0.130941       ,0.0551906      ,20.9237        ,0.625064       ,0              ,12             
67        ,445.129        ,0.132293       ,0.0564075      ,20.6172        ,0.617519       ,0              ,12             
68        ,404.765        ,0.125832       ,0.0520295      ,21.5518        ,0.652018       ,0              ,12             
69        ,438.163        ,0.130912       ,0.0563546      ,20.5478        ,0.618677       ,0              ,12             
70        ,427.9          ,0.129187       ,0.0551764      ,20.8647        ,0.628124       ,0              ,12             
71        ,434.163        ,0.130163       ,0.0555563      ,20.8028        ,0.626756       ,0              ,12             
72        ,444.847        ,0.132299       ,0.0564404      ,20.7068        ,0.621427       ,0              ,12             
73        ,431.877        ,0.130267       ,0.0552831      ,20.881         ,0.628805       ,0              ,12             
74        ,446.933        ,0.132443       ,0.0571808      ,20.4276        ,0.611463       ,0              ,12             
75        ,426.226        ,0.129443       ,0.0547668      ,20.9008        ,0.627921       ,0              ,12             
76        ,434.274        ,0.130342       ,0.0555319      ,20.8268        ,0.627029       ,0              ,12             
77        ,460.696        ,0.134585       ,0.0581487      ,20.344         ,0.605764       ,0              ,12             
78        ,433.989        ,0.130528       ,0.0553966      ,20.9003        ,0.627984       ,0              ,12             
79        ,447.275        ,0.13232        ,0.0569323      ,20.605         ,0.614361       ,0              ,12             
80        ,431.443        ,0.129806       ,0.0547623      ,21.0242        ,0.631012       ,0              ,12             
81        ,440.802        ,0.131832       ,0.0556981      ,20.8374        ,0.623763       ,0              ,12             
82        ,453.666        ,0.133242       ,0.0575778      ,20.3709        ,0.609371       ,0              ,12             
83        ,431.916        ,0.130363       ,0.054972       ,20.9426        ,0.625328       ,0              ,12             
84        ,421.731        ,0.128679       ,0.0537566      ,21.2175        ,0.636723       ,0              ,12             
85        ,451.724        ,0.133405       ,0.0567534      ,20.6832        ,0.61451        ,0              ,12             
86        ,437.556        ,0.130941       ,0.0555782      ,20.9008        ,0.625498       ,0              ,12             
87        ,430.182        ,0.129831       ,0.0547151      ,20.909         ,0.630779       ,0              ,12             
88        ,453.244        ,0.133606       ,0.0573018      ,20.5838        ,0.615127       ,0              ,12             
89        ,412.045        ,0.126702       ,0.052833       ,21.4124        ,0.647019       ,0              ,12             
90        ,442.394        ,0.132032       ,0.0563974      ,20.6557        ,0.615659       ,0              ,12             
91        ,436.747        ,0.130928       ,0.0561265      ,20.7512        ,0.620838       ,0              ,12             
92        ,442.393        ,0.131579       ,0.05643        ,20.6914        ,0.616647       ,0              ,12             
93        ,431.546        ,0.130074       ,0.0551073      ,20.9343        ,0.624703       ,0              ,12             
94        ,441.897        ,0.132059       ,0.0565387      ,20.5994        ,0.613688       ,0              ,12             
95        ,434.837        ,0.130825       ,0.0558702      ,20.7364        ,0.620491       ,0              ,12             
96        ,450.461        ,0.133495       ,0.0571776      ,20.5433        ,0.612809       ,0              ,12             
97        ,437.817        ,0.131383       ,0.0559838      ,20.7221        ,0.619246       ,0              ,12             
98        ,441.793        ,0.131891       ,0.0565068      ,20.6302        ,0.615957       ,0              ,12             
99        ,444.347        ,0.132243       ,0.0571146      ,20.5324        ,0.610965       ,0              ,12             
100       ,440.775        ,0.131384       ,0.0564574      ,20.598         ,0.616755       ,0              ,12             
101       ,404.825        ,0.12609        ,0.0522745      ,21.493         ,0.652176       ,0              ,12             
102       ,405.476        ,0.126236       ,0.0520596      ,21.543         ,0.652695       ,0              ,12             
103       ,401.882        ,0.125423       ,0.0515676      ,21.6801        ,0.657734       ,0              ,12             
104       ,396.51         ,0.124539       ,0.0512627      ,21.7351        ,0.659418       ,0              ,12             
105       ,407.878        ,0.126289       ,0.0522097      ,21.5445        ,0.653603       ,0              ,12             
106       ,403.871        ,0.125808       ,0.0517845      ,21.6832        ,0.657034       ,0              ,12             
107       ,403.99         ,0.125814       ,0.0518495      ,21.5869        ,0.654179       ,0              ,12             
108       ,398.018        ,0.12483        ,0.0510828      ,21.8003        ,0.660454       ,0              ,12             
109       ,405.937        ,0.125794       ,0.0522988      ,21.5717        ,0.655386       ,0              ,12             
110       ,405.636        ,0.125785       ,0.0524765      ,21.4376        ,0.650623       ,0              ,12             
111       ,399.029        ,0.124923       ,0.0514309      ,21.7243        ,0.659222       ,0              ,12             
112       ,398.133        ,0.124782       ,0.0514844      ,21.7208        ,0.660704       ,0              ,12             
113       ,398.755        ,0.124755       ,0.0516271      ,21.6638        ,0.657986       ,0              ,12             
114       ,403.058        ,0.125832       ,0.052321       ,21.5084        ,0.650287       ,0              ,12             
115       ,396.796        ,0.124576       ,0.0513825      ,21.6558        ,0.659489       ,0              ,12             
116       ,404.586        ,0.125722       ,0.0520558      ,21.5436        ,0.653602       ,0              ,12             
117       ,406.323        ,0.125952       ,0.0522354      ,21.4548        ,0.653024       ,0              ,12             
118       ,400.721        ,0.125178       ,0.0515536      ,21.6699        ,0.658116       ,0              ,12             
119       ,405.28         ,0.125989       ,0.0519542      ,21.5534        ,0.655154       ,0              ,12             
120       ,407.488        ,0.126025       ,0.0520607      ,21.6421        ,0.655884       ,0              ,12             
121       ,415.326        ,0.12771        ,0.0531905      ,21.3072        ,0.646969       ,0              ,12             
122       ,404.92         ,0.125965       ,0.0523148      ,21.4396        ,0.651992       ,0              ,12             
123       ,399.733        ,0.125438       ,0.0515581      ,21.6893        ,0.657883       ,0              ,12             
124       ,410.251        ,0.126734       ,0.0528388      ,21.359         ,0.648956       ,0              ,12             
125       ,413.127        ,0.127515       ,0.0531774      ,21.2971        ,0.645599       ,0              ,12             
126       ,404.866        ,0.126093       ,0.052294       ,21.4581        ,0.6507         ,0              ,12             
127       ,411.403        ,0.12706        ,0.0529783      ,21.3611        ,0.646973       ,0              ,12             
128       ,402.927        ,0.125888       ,0.051787       ,21.5963        ,0.655359       ,0              ,12             
129       ,408.348        ,0.126483       ,0.0523201      ,21.5226        ,0.653352       ,0              ,12             
130       ,408.166        ,0.126387       ,0.0523924      ,21.4666        ,0.6514         ,0              ,12             
131       ,401.888        ,0.12567        ,0.0516526      ,21.6837        ,0.65717        ,0              ,12             
132       ,396.755        ,0.124538       ,0.0512618      ,21.7696        ,0.661157       ,0              ,12             
133       ,398.512        ,0.124699       ,0.0512563      ,21.7708        ,0.662659       ,0              ,12             
134       ,392.995        ,0.124237       ,0.0508228      ,21.8315        ,0.666029       ,0              ,12             
135       ,420.885        ,0.128539       ,0.0538013      ,21.1893        ,0.639768       ,0              ,12             
136       ,399.045        ,0.125179       ,0.0512952      ,21.7685        ,0.659924       ,0              ,12             
137       ,401.726        ,0.12561        ,0.0515121      ,21.7438        ,0.658591       ,0              ,12             
138       ,412.324        ,0.126913       ,0.0531754      ,21.3719        ,0.647495       ,0              ,12             
139       ,401.27         ,0.125277       ,0.0518142      ,21.5664        ,0.656971       ,0              ,12             
140       ,420.677        ,0.128231       ,0.0539822      ,21.0426        ,0.63957        ,0              ,12             
141       ,402.774        ,0.125461       ,0.0520138      ,21.5086        ,0.655218       ,0              ,12             
142       ,402.157        ,0.125754       ,0.0520489      ,21.5155        ,0.654922       ,0              ,12             
143       ,416.842        ,0.127684       ,0.0534189      ,21.1506        ,0.642179       ,0              ,12             
144       ,405.505        ,0.125958       ,0.0522972      ,21.4631        ,0.652193       ,0              ,12             
145       ,405.72         ,0.126036       ,0.0522416      ,21.5179        ,0.654714       ,0              ,12             
146       ,408.097        ,0.12628        ,0.0524188      ,21.4999        ,0.653659       ,0              ,12             
147       ,401.642        ,0.125331       ,0.0517746      ,21.6478        ,0.657164       ,0              ,12             
148       ,409.651        ,0.126861       ,0.0526099      ,21.4699        ,0.649487       ,0              ,12             
149       ,394.805        ,0.124399       ,0.0510031      ,21.7615        ,0.661643       ,0              ,12             
150       ,411.794        ,0.126846       ,0.0527984      ,21.4086        ,0.649806       ,0              ,12             
151       ,422.467        ,0.128865       ,0.053714       ,21.2527        ,0.641915       ,0              ,12             
152       ,400.765        ,0.125581       ,0.0516459      ,21.6236        ,0.6557         ,0              ,12             
153       ,398.584        ,0.12502        ,0.0515747      ,21.6462        ,0.657409       ,0              ,12             
154       ,402.993        ,0.125898       ,0.0519237      ,21.6028        ,0.655142       ,0              ,12             
155       ,412.88         ,0.127051       ,0.0529399      ,21.3492        ,0.647189       ,0              ,12             
156       ,412.915        ,0.12711        ,0.0530493      ,21.4178        ,0.648464       ,0              ,12             
157       ,410.799        ,0.126788       ,0.0527657      ,21.3359        ,0.648453       ,0              ,12             
158       ,405.786        ,0.126054       ,0.0523962      ,21.4769        ,0.651625       ,0              ,12             
159       ,401.89         ,0.125169       ,0.0518574      ,21.6334        ,0.656742       ,0              ,12             
160       ,407.262        ,0.126678       ,0.0523263      ,21.5141        ,0.652166       ,0              ,12             
161       ,413.151        ,0.127236       ,0.0531453      ,21.3002        ,0.644688       ,0              ,12             
162       ,398.309        ,0.124725       ,0.0512907      ,21.7209        ,0.661073       ,0              ,12             
163       ,407.621        ,0.1262         ,0.0524164      ,21.4285        ,0.651936       ,0              ,12             
164       ,396.066        ,0.124481       ,0.051138       ,21.8177        ,0.662665       ,0              ,12             
165       ,393.288        ,0.124007       ,0.0507177      ,21.8871        ,0.665884       ,0              ,12             
166       ,408.453        ,0.126535       ,0.0525439      ,21.4539        ,0.651326       ,0              ,12             
167       ,410.558        ,0.126556       ,0.0527204      ,21.4124        ,0.650566       ,0              ,12             
168       ,403.219        ,0.125814       ,0.0519176      ,21.5699        ,0.655247       ,0              ,12             
169       ,403.661        ,0.125567       ,0.0521509      ,21.5194        ,0.653331       ,0              ,12             
170       ,399.268        ,0.125384       ,0.0513914      ,21.7207        ,0.658751       ,0              ,12             
171       ,407.499        ,0.126556       ,0.0522743      ,21.5114        ,0.651518       ,0              ,12             
172       ,405.062        ,0.126177       ,0.0519166      ,21.633         ,0.654975       ,0              ,12             
173       ,408.148        ,0.126295       ,0.0521244      ,21.5915        ,0.654092       ,0              ,12             
174       ,400.45         ,0.125052       ,0.0515186      ,21.6513        ,0.65794        ,0              ,12             
175       ,412.996        ,0.127276       ,0.0530315      ,21.3388        ,0.646239       ,0              ,12             
176       ,406.172        ,0.125771       ,0.0523139      ,21.4974        ,0.652802       ,0              ,12             
177       ,396.413        ,0.124297       ,0.0511159      ,21.7555        ,0.660895       ,0              ,12             
178       ,397.435        ,0.124721       ,0.0513241      ,21.6979        ,0.658626       ,0              ,12             
179       ,402.456        ,0.12526        ,0.0520078      ,21.6145        ,0.657828       ,0              ,12             
180       ,399.767        ,0.12526        ,0.051772       ,21.6692        ,0.655466       ,0              ,12             
181       ,414.901        ,0.127689       ,0.0529714      ,21.3802        ,0.647818       ,0              ,12             
182       ,404.795        ,0.126311       ,0.0521435      ,21.5619        ,0.653576       ,0              ,12             
183       ,411.098        ,0.127066       ,0.0527838      ,21.3218        ,0.64757        ,0              ,12             
184       ,404.827        ,0.126019       ,0.0519876      ,21.6281        ,0.656215       ,0              ,12             
185       ,398.303        ,0.124767       ,0.051537       ,21.6575        ,0.658979       ,0              ,12             
186       ,408.696        ,0.126136       ,0.0525845      ,21.4404        ,0.651677       ,0              ,12             
187       ,404.913        ,0.126082       ,0.0520962      ,21.5466        ,0.652555       ,0              ,12             
188       ,399.866        ,0.125031       ,0.0513469      ,21.7223        ,0.658939       ,0              ,12             
189       ,430.871        ,0.130213       ,0.0546987      ,21.0831        ,0.637691       ,0              ,12             
190       ,417.082        ,0.128049       ,0.053496       ,21.2636        ,0.643773       ,0              ,12             
191       ,397.996        ,0.124737       ,0.0514329      ,21.7459        ,0.65994        ,0              ,12             
192       ,407.882        ,0.126623       ,0.0527884      ,21.3494        ,0.648249       ,0              ,12             
193       ,416.576        ,0.127992       ,0.0533218      ,21.2168        ,0.642546       ,0              ,12             
194       ,416.28         ,0.127699       ,0.0534562      ,21.2929        ,0.644125       ,0              ,12             
195       ,407.539        ,0.126631       ,0.0525775      ,21.4692        ,0.64923        ,0              ,12             
196       ,414.104        ,0.127367       ,0.052801       ,21.3777        ,0.648039       ,0              ,12             
197       ,415.348        ,0.127561       ,0.0530341      ,21.2763        ,0.644933       ,0              ,12             
198       ,405.922        ,0.126775       ,0.0521153      ,21.5057        ,0.652997       ,0              ,12             
199       ,415.104        ,0.127552       ,0.0530316      ,21.3224        ,0.648003       ,0              ,12             
200       ,412.022        ,0.126898       ,0.0525686      ,21.4816        ,0.651764       ,0              ,12             
201       ,387.213        ,0.123194       ,0.0500033      ,22.052         ,0.6707         ,0              ,12             
202       ,385.224        ,0.122696       ,0.0499063      ,22.0463        ,0.672542       ,0              ,12             
203       ,380.295        ,0.121555       ,0.0492621      ,22.2663        ,0.678962       ,0              ,12             
204       ,382.729        ,0.122231       ,0.0496186      ,22.1753        ,0.675363       ,0              ,12             
205       ,376.776        ,0.121279       ,0.0488407      ,22.3501        ,0.681001       ,0              ,12             
206       ,384.183        ,0.122494       ,0.0495696      ,22.1794        ,0.675342       ,0              ,12             
207       ,379.771        ,0.1219         ,0.0491057      ,22.308         ,0.678735       ,0              ,12             
208       ,380.958        ,0.122208       ,0.049282       ,22.2366        ,0.675934       ,0              ,12             
209       ,381.487        ,0.122208       ,0.0493838      ,22.2148        ,0.675984       ,0              ,12             
210       ,385.239        ,0.122595       ,0.0498647      ,22.0977        ,0.672695       ,0              ,12             
211       ,382.922        ,0.122461       ,0.0496797      ,22.1164        ,0.673708       ,0              ,12             
212       ,380.61         ,0.122097       ,0.0494658      ,22.1624        ,0.675994       ,0              ,12             
213       ,384.957        ,0.122768       ,0.0499845      ,22.0205        ,0.671741       ,0              ,12             
214       ,384.922        ,0.122613       ,0.0499805      ,22.0348        ,0.671632       ,0              ,12             
215       ,384.781        ,0.122438       ,0.049955       ,22.0567        ,0.672843       ,0              ,12             
216       ,382.392        ,0.122189       ,0.0495666      ,22.1843        ,0.676054       ,0              ,12             
217       ,383.138        ,0.122288       ,0.04965        ,22.1506        ,0.675196       ,0              ,12             
218       ,378.16         ,0.121513       ,0.0491094      ,22.2892        ,0.678947       ,0              ,12             
219       ,388.386        ,0.123211       ,0.0503857      ,21.9393        ,0.668618       ,0              ,12             
220       ,381.418        ,0.122068       ,0.0494286      ,22.1981        ,0.675511       ,0              ,12             
221       ,381.447        ,0.122031       ,0.0494744      ,22.2099        ,0.67581        ,0              ,12             
222       ,382.521        ,0.121884       ,0.0495819      ,22.1759        ,0.67621        ,0              ,12             
223       ,381.02         ,0.121889       ,0.0493523      ,22.2455        ,0.67786        ,0              ,12             
224       ,382.784        ,0.122306       ,0.0496068      ,22.1837        ,0.675197       ,0              ,12             
225       ,378.447        ,0.121458       ,0.0490561      ,22.302         ,0.678719       ,0              ,12             
226       ,387.921        ,0.123191       ,0.0503603      ,21.9415        ,0.66851        ,0              ,12             
227       ,390.219        ,0.123342       ,0.0503454      ,22.0294        ,0.670543       ,0              ,12             
228       ,379.302        ,0.121551       ,0.049224       ,22.2559        ,0.678508       ,0              ,12             
229       ,382.576        ,0.122178       ,0.0495877      ,22.1597        ,0.675612       ,0              ,12             
230       ,382.582        ,0.121939       ,0.0497475      ,22.1044        ,0.673734       ,0              ,12             
231       ,385.251        ,0.122709       ,0.049979       ,22.0362        ,0.671815       ,0              ,12             
232       ,386.096        ,0.12274        ,0.0499245      ,22.0751        ,0.671786       ,0              ,12             
233       ,384.305        ,0.122613       ,0.0496296      ,22.158         ,0.673962       ,0              ,12             
234       ,380.961        ,0.121851       ,0.0492599      ,22.211         ,0.677414       ,0              ,12             
235       ,383.871        ,0.122321       ,0.0496496      ,22.1247        ,0.675229       ,0              ,12             
236       ,378.213        ,0.121534       ,0.0489234      ,22.3411        ,0.680342       ,0              ,12             
237       ,382.855        ,0.122345       ,0.0496005      ,22.1712        ,0.67519        ,0              ,12             
238       ,386.325        ,0.123088       ,0.0499498      ,22.097         ,0.671416       ,0              ,12             
239       ,385.086        ,0.122519       ,0.0498203      ,22.1255        ,0.673565       ,0              ,12             
240       ,384.015        ,0.122751       ,0.0497258      ,22.1476        ,0.674212       ,0              ,12             
241       ,381.782        ,0.122318       ,0.0494595      ,22.1976        ,0.676076       ,0              ,12             
242       ,394.579        ,0.124408       ,0.0508958      ,21.8672        ,0.665144       ,0              ,12             
243       ,382.934        ,0.122391       ,0.0495204      ,22.2323        ,0.676422       ,0              ,12             
244       ,379.066        ,0.121534       ,0.0490606      ,22.3144        ,0.679108       ,0              ,12             
245       ,382.336        ,0.122153       ,0.0494523      ,22.1702        ,0.675055       ,0              ,12             
246       ,379.386        ,0.121591       ,0.0489991      ,22.3286        ,0.678967       ,0              ,12             
247       ,393.829        ,0.123892       ,0.0506738      ,21.9586        ,0.669451       ,0              ,12             
248       ,382.999        ,0.122429       ,0.0494708      ,22.1673        ,0.675284       ,0              ,12             
249       ,385.772        ,0.123108       ,0.0499342      ,22.0422        ,0.672214       ,0              ,12             
250       ,383.434        ,0.122324       ,0.0497476      ,22.1175        ,0.674502       ,0              ,12             
251       ,383.102        ,0.122273       ,0.0496984      ,22.112         ,0.674656       ,0              ,12             
252       ,379.324        ,0.121726       ,0.0491928      ,22.295         ,0.678759       ,0              ,12             
253       ,377.222        ,0.121319       ,0.0488915      ,22.3508        ,0.680658       ,0              ,12             
254       ,380.466        ,0.121922       ,0.0493632      ,22.2317        ,0.67565        ,0              ,12             
255       ,386.6          ,0.12297        ,0.0501657      ,21.9995        ,0.670657       ,0              ,12             
256       ,383.163        ,0.122411       ,0.0496246      ,22.188         ,0.674692       ,0              ,12             
257       ,383.277        ,0.122181       ,0.049707       ,22.1805        ,0.674308       ,0              ,12             
258       ,380.372        ,0.121671       ,0.0493308      ,22.2675        ,0.677517       ,0              ,12             
259       ,379.31         ,0.121676       ,0.0490742      ,22.2924        ,0.678221       ,0              ,12             
260       ,380.055        ,0.121806       ,0.0492622      ,22.243         ,0.678348       ,0              ,12             
261       ,380.353        ,0.121753       ,0.0493844      ,22.2113        ,0.677199       ,0              ,12             
262       ,379.852        ,0.121541       ,0.0492169      ,22.2533        ,0.678654       ,0              ,12             
263       ,381.526        ,0.121832       ,0.0494137      ,22.2562        ,0.677536       ,0              ,12             
264       ,379.08         ,0.121665       ,0.0491503      ,22.266         ,0.678755       ,0              ,12             
265       ,388.58         ,0.12293        ,0.0502782      ,21.9975        ,0.670353       ,0              ,12             
266       ,382.75         ,0.122508       ,0.049553       ,22.1543        ,0.675751       ,0              ,12             
267       ,380.62         ,0.12178        ,0.0492371      ,22.2379        ,0.678226       ,0              ,12             
268       ,381.882        ,0.122138       ,0.0495098      ,22.1768        ,0.676234       ,0              ,12             
269       ,378.949        ,0.12138        ,0.0491161      ,22.3           ,0.679187       ,0              ,12             
270       ,378.556        ,0.12145        ,0.0490869      ,22.3082        ,0.679683       ,0              ,12             
271       ,380.186        ,0.121852       ,0.0493155      ,22.2576        ,0.677707       ,0              ,12             
272       ,379.513        ,0.121426       ,0.0491435      ,22.3045        ,0.67954        ,0              ,12             
273       ,379.865        ,0.121669       ,0.0492895      ,22.2315        ,0.677366       ,0              ,12             
274       ,380.736        ,0.122208       ,0.0494376      ,22.1885        ,0.675312       ,0              ,12             
275       ,381.378        ,0.122304       ,0.0494793      ,22.1554        ,0.675619       ,0              ,12             
276       ,383.662        ,0.122538       ,0.0497819      ,22.1344        ,0.674079       ,0              ,12             
277       ,380.591        ,0.122053       ,0.0493319      ,22.2224        ,0.677498       ,0              ,12             
278       ,382.552        ,0.121975       ,0.0495214      ,22.2134        ,0.675577       ,0              ,12             
279       ,381.241        ,0.121907       ,0.0492722      ,22.2571        ,0.676674       ,0              ,12             
280       ,386.064        ,0.122836       ,0.0497996      ,22.1881        ,0.673499       ,0              ,12             
281       ,381.047        ,0.12184        ,0.0493461      ,22.2294        ,0.676764       ,0              ,12             
282       ,384.434        ,0.122433       ,0.0496256      ,22.1933        ,0.675024       ,0              ,12             
283       ,377.093        ,0.121203       ,0.0487685      ,22.4144        ,0.681518       ,0              ,12             
284       ,379.981        ,0.121853       ,0.0491679      ,22.3217        ,0.677479       ,0              ,12             
285       ,383.63         ,0.122424       ,0.0497412      ,22.145         ,0.673357       ,0              ,12             
286       ,375.344        ,0.121202       ,0.0487611      ,22.401         ,0.68136        ,0              ,12             
287       ,383.673        ,0.122435       ,0.0498372      ,22.1079        ,0.673806       ,0              ,12             
288       ,388.895        ,0.123458       ,0.0505248      ,21.944         ,0.668019       ,0              ,12             
289       ,382.974        ,0.122471       ,0.0498226      ,22.0983        ,0.673157       ,0              ,12             
290       ,381.865        ,0.122465       ,0.0497584      ,22.0904        ,0.672977       ,0              ,12             
291       ,382.362        ,0.122224       ,0.0495542      ,22.1583        ,0.675941       ,0              ,12             
292       ,377.164        ,0.121203       ,0.0488579      ,22.3399        ,0.68107        ,0              ,12             
293       ,381.885        ,0.122111       ,0.0494055      ,22.2246        ,0.676186       ,0              ,12             
294       ,381.236        ,0.121981       ,0.0493798      ,22.2234        ,0.676362       ,0              ,12             
295       ,382.109        ,0.122116       ,0.0495283      ,22.1586        ,0.675241       ,0              ,12             
296       ,385.571        ,0.122612       ,0.0499786      ,22.0207        ,0.671884       ,0              ,12             
297       ,378.648        ,0.121399       ,0.0490657      ,22.3056        ,0.6786         ,0              ,12             
298       ,381.846        ,0.121967       ,0.0493704      ,22.2103        ,0.676233       ,0              ,12             
299       ,382.395        ,0.122193       ,0.0495506      ,22.1575        ,0.67438        ,0              ,12             
300       ,384.761        ,0.1223         ,0.0496841      ,22.1415        ,0.674545       ,0              ,12             
301       ,370.461        ,0.120067       ,0.0479865      ,22.6046        ,0.687113       ,0              ,12             
302       ,370.657        ,0.120183       ,0.047983       ,22.6177        ,0.686852       ,0              ,12             
303       ,370.48         ,0.120089       ,0.0480175      ,22.5969        ,0.687022       ,0              ,12             
304       ,373.336        ,0.1207         ,0.0482425      ,22.5414        ,0.685212       ,0              ,12             
305       ,372.864        ,0.120461       ,0.0482723      ,22.5418        ,0.685231       ,0              ,12             
306       ,370.385        ,0.120034       ,0.0480156      ,22.5967        ,0.686923       ,0              ,12             
307       ,370.887        ,0.119931       ,0.0480515      ,22.5964        ,0.686538       ,0              ,12             
308       ,373.397        ,0.120809       ,0.0483122      ,22.5339        ,0.684518       ,0              ,12             
309       ,372.03         ,0.120287       ,0.0482667      ,22.5241        ,0.684931       ,0              ,12             
310       ,372.446        ,0.120365       ,0.0482467      ,22.5172        ,0.684751       ,0              ,12             
311       ,370.725        ,0.11997        ,0.0480536      ,22.587         ,0.687243       ,0              ,12             
312       ,372.027        ,0.120026       ,0.0482351      ,22.5555        ,0.685305       ,0              ,12             
313       ,374.89         ,0.121074       ,0.0485241      ,22.4714        ,0.682541       ,0              ,12             
314       ,370.137        ,0.119939       ,0.0479777      ,22.6098        ,0.687116       ,0              ,12             
315       ,371.926        ,0.120077       ,0.048201       ,22.5474        ,0.685989       ,0              ,12             
316       ,371.022        ,0.120152       ,0.0480498      ,22.5964        ,0.686584       ,0              ,12             
317       ,371.689        ,0.120119       ,0.0482093      ,22.5625        ,0.685607       ,0              ,12             
318       ,372.348        ,0.120459       ,0.0482527      ,22.5175        ,0.685115       ,0              ,12             
319       ,371.279        ,0.120191       ,0.0480523      ,22.5824        ,0.686442       ,0              ,12             
320       ,373.019        ,0.12042        ,0.0482959      ,22.5255        ,0.684457       ,0              ,12             
321       ,372.077        ,0.120325       ,0.0482343      ,22.5403        ,0.685494       ,0              ,12             
322       ,373.178        ,0.120679       ,0.0483466      ,22.5118        ,0.684797       ,0              ,12             
323       ,375.182        ,0.120798       ,0.0485572      ,22.4316        ,0.682272       ,0              ,12             
324       ,372.49         ,0.120382       ,0.048275       ,22.5164        ,0.684653       ,0              ,12             
325       ,373.358        ,0.120335       ,0.0483282      ,22.5252        ,0.684692       ,0              ,12             
326       ,374.293        ,0.120738       ,0.0485288      ,22.4425        ,0.683727       ,0              ,12             
327       ,371.02         ,0.120049       ,0.0481126      ,22.572         ,0.686578       ,0              ,12             
328       ,373.382        ,0.120614       ,0.0483934      ,22.5071        ,0.684341       ,0              ,12             
329       ,372.786        ,0.120531       ,0.0482123      ,22.5383        ,0.685369       ,0              ,12             
330       ,372.06         ,0.120258       ,0.0481906      ,22.5357        ,0.685574       ,0              ,12             
331       ,372.306        ,0.120368       ,0.0482587      ,22.5108        ,0.685351       ,0              ,12             
332       ,371.32         ,0.120299       ,0.0481252      ,22.5602        ,0.686135       ,0              ,12             
333       ,371.161        ,0.120279       ,0.0480702      ,22.5765        ,0.686863       ,0              ,12             
334       ,373.234        ,0.120293       ,0.0483213      ,22.5066        ,0.684628       ,0              ,12             
335       ,369.996        ,0.120162       ,0.0479361      ,22.6339        ,0.687222       ,0              ,12             
336       ,372.315        ,0.120627       ,0.0481543      ,22.5701        ,0.686001       ,0              ,12             
337       ,372.027        ,0.120543       ,0.0481804      ,22.5374        ,0.685866       ,0              ,12             
338       ,371.814        ,0.120514       ,0.0481905      ,22.5491        ,0.68606        ,0              ,12             
339       ,370.75         ,0.120142       ,0.0480466      ,22.5974        ,0.68667        ,0              ,12             
340       ,370.414        ,0.120117       ,0.0479982      ,22.5945        ,0.687409       ,0              ,12             
341       ,371.349        ,0.120269       ,0.0480533      ,22.5865        ,0.687135       ,0              ,12             
342       ,371.301        ,0.120096       ,0.0480443      ,22.5989        ,0.686611       ,0              ,12             
343       ,370.504        ,0.120184       ,0.0480105      ,22.6083        ,0.686719       ,0              ,12             
344       ,371.551        ,0.120275       ,0.0481911      ,22.5432        ,0.685784       ,0              ,12             
345       ,372.129        ,0.120321       ,0.0482016      ,22.5369        ,0.685279       ,0              ,12             
346       ,370.873        ,0.120016       ,0.0480674      ,22.5892        ,0.68663        ,0              ,12             
347       ,373.866        ,0.120533       ,0.0483317      ,22.4954        ,0.684928       ,0              ,12             
348       ,372.51         ,0.12058        ,0.0483497      ,22.5152        ,0.684339       ,0              ,12             
349       ,373.299        ,0.120365       ,0.0483602      ,22.4994        ,0.684516       ,0              ,12             
350       ,373.94         ,0.120863       ,0.0483956      ,22.4907        ,0.683992       ,0              ,12             
351       ,371.985        ,0.120363       ,0.0482218      ,22.5422        ,0.685716       ,0              ,12             
352       ,372.194        ,0.120337       ,0.0481086      ,22.5861        ,0.686334       ,0              ,12             
353       ,372.736        ,0.120562       ,0.0482353      ,22.5514        ,0.685524       ,0              ,12             
354       ,371.519        ,0.120185       ,0.0481072      ,22.589         ,0.686325       ,0              ,12             
355       ,372.197        ,0.120175       ,0.0481375      ,22.5698        ,0.686177       ,0              ,12             
356       ,372.202        ,0.120447       ,0.0481895      ,22.5617        ,0.685495       ,0              ,12             
357       ,371.382        ,0.120298       ,0.0481366      ,22.5768        ,0.686216       ,0              ,12             
358       ,372.557        ,0.120477       ,0.0483264      ,22.5017        ,0.684379       ,0              ,12             
359       ,372.249        ,0.120317       ,0.0482428      ,22.5369        ,0.685134       ,0              ,12             
360       ,372.286        ,0.120197       ,0.0481809      ,22.5467        ,0.685997       ,0              ,12             
361       ,374.417        ,0.120976       ,0.0484867      ,22.4594        ,0.683829       ,0              ,12             
362       ,371.848        ,0.12036        ,0.0482192      ,22.5353        ,0.68566        ,0              ,12             
363       ,371.276        ,0.120075       ,0.0481592      ,22.5662        ,0.68621        ,0              ,12             
364       ,370.083        ,0.120019       ,0.0479826      ,22.5961        ,0.68695        ,0              ,12             
365       ,372.333        ,0.120497       ,0.0482703      ,22.5094        ,0.685049       ,0              ,12             
366       ,372.086        ,0.120218       ,0.0482291      ,22.5309        ,0.685435       ,0              ,12             
367       ,372.308        ,0.120319       ,0.0482946      ,22.5182        ,0.685168       ,0              ,12             
368       ,372.256        ,0.120396       ,0.0482773      ,22.5318        ,0.68522        ,0              ,12             
369       ,371.489        ,0.120377       ,0.0481543      ,22.5732        ,0.685191       ,0              ,12             
370       ,374.216        ,0.120698       ,0.0483931      ,22.5067        ,0.684117       ,0              ,12             
371       ,371.366        ,0.120167       ,0.0481139      ,22.5766        ,0.686227       ,0              ,12             
372       ,371.239        ,0.120117       ,0.0480989      ,22.5877        ,0.686426       ,0              ,12             
373       ,371.585        ,0.120348       ,0.0481852      ,22.556         ,0.685038       ,0              ,12             
374       ,372.782        ,0.120624       ,0.0482741      ,22.532         ,0.684304       ,0              ,12             
375       ,371.276        ,0.120327       ,0.0481265      ,22.5657        ,0.685905       ,0              ,12             
376       ,372.041        ,0.12022        ,0.0482142      ,22.5347        ,0.685687       ,0              ,12             
377       ,373.447        ,0.120427       ,0.0484325      ,22.4714        ,0.684122       ,0              ,12             
378       ,372.566        ,0.120309       ,0.0483235      ,22.5031        ,0.684478       ,0              ,12             
379       ,370.05         ,0.120067       ,0.0479872      ,22.6019        ,0.686824       ,0              ,12             
380       ,372.914        ,0.120708       ,0.0482993      ,22.4973        ,0.68456        ,0              ,12             
381       ,374.058        ,0.120814       ,0.0485136      ,22.446         ,0.683162       ,0              ,12             
382       ,370.402        ,0.12001        ,0.0480291      ,22.5961        ,0.686775       ,0              ,12             
383       ,370.608        ,0.11996        ,0.0479802      ,22.606         ,0.686925       ,0              ,12             
384       ,370.04         ,0.119918       ,0.0479366      ,22.6232        ,0.687645       ,0              ,12             
385       ,373.282        ,0.120662       ,0.0483018      ,22.5279        ,0.68484        ,0              ,12             
386       ,374.692        ,0.1209         ,0.0484931      ,22.4905        ,0.683647       ,0              ,12             
387       ,374.861        ,0.120727       ,0.0485577      ,22.436         ,0.682745       ,0              ,12             
388       ,372.469        ,0.12014        ,0.0482499      ,22.5302        ,0.685378       ,0              ,12             
389       ,371.715        ,0.120281       ,0.0482003      ,22.5394        ,0.686031       ,0              ,12             
390       ,371.802        ,0.120396       ,0.0482003      ,22.5463        ,0.685746       ,0              ,12             
391       ,371.968        ,0.120384       ,0.0481998      ,22.5373        ,0.685703       ,0              ,12             
392       ,372.229        ,0.120464       ,0.048205       ,22.5453        ,0.685295       ,0              ,12             
393       ,373.58         ,0.120541       ,0.0484497      ,22.4801        ,0.684231       ,0              ,12             
394       ,372.482        ,0.120204       ,0.0482558      ,22.5374        ,0.685807       ,0              ,12             
395       ,372.262        ,0.120304       ,0.0482482      ,22.5369        ,0.68591        ,0              ,12             
396       ,372.241        ,0.120388       ,0.0482118      ,22.5503        ,0.685174       ,0              ,12             
397       ,372.869        ,0.120502       ,0.0483027      ,22.5216        ,0.685198       ,0              ,12             
398       ,373.341        ,0.120614       ,0.0483815      ,22.4963        ,0.684032       ,0              ,12             
399       ,371.155        ,0.120117       ,0.0480877      ,22.5818        ,0.686176       ,0              ,12             
400       ,372.161        ,0.120414       ,0.0482766      ,22.5316        ,0.685075       ,0              ,12             
401       ,370.245        ,0.119955       ,0.0479874      ,22.605         ,0.687226       ,0              ,12             
402       ,369.743        ,0.119743       ,0.0479026      ,22.6274        ,0.687474       ,0              ,12             
403       ,370.329        ,0.120092       ,0.0479749      ,22.609         ,0.687405       ,0              ,12             
404       ,369.481        ,0.119834       ,0.0478407      ,22.6561        ,0.688034       ,0              ,12             
405       ,369.704        ,0.119884       ,0.0478966      ,22.6295        ,0.687777       ,0              ,12             
406       ,369.568        ,0.119825       ,0.0478603      ,22.6451        ,0.688085       ,0              ,12             
407       ,369.421        ,0.119885       ,0.0478684      ,22.6383        ,0.687884       ,0              ,12             
408       ,369.988        ,0.119853       ,0.0478839      ,22.6354        ,0.687909       ,0              ,12             
409       ,369.648        ,0.119645       ,0.0478818      ,22.6366        ,0.687845       ,0              ,12             
410       ,369.654        ,0.119914       ,0.0478396      ,22.6482        ,0.688086       ,0              ,12             
411       ,369.675        ,0.119751       ,0.0478695      ,22.6379        ,0.68829        ,0              ,12             
412       ,369.534        ,0.119786       ,0.0478308      ,22.6529        ,0.688185       ,0              ,12             
413       ,371.612        ,0.120383       ,0.0481176      ,22.573         ,0.686508       ,0              ,12             
414       ,369.784        ,0.119992       ,0.0478866      ,22.6343        ,0.68785        ,0              ,12             
415       ,369.776        ,0.119904       ,0.0478899      ,22.6294        ,0.687641       ,0              ,12             
416       ,369.114        ,0.119865       ,0.0478119      ,22.6552        ,0.688255       ,0              ,12             
417       ,369.611        ,0.119741       ,0.0478631      ,22.6347        ,0.68815        ,0              ,12             
418       ,369.32         ,0.119787       ,0.0478868      ,22.6358        ,0.688099       ,0              ,12             
419       ,369.852        ,0.119876       ,0.0478671      ,22.6329        ,0.687935       ,0              ,12             
420       ,370.221        ,0.119827       ,0.0479271      ,22.6209        ,0.687683       ,0              ,12             
421       ,370.086        ,0.11996        ,0.0479573      ,22.6068        ,0.687398       ,0              ,12             
422       ,369.854        ,0.119893       ,0.0479167      ,22.6263        ,0.687836       ,0              ,12             
423       ,369.538        ,0.119923       ,0.0478341      ,22.6448        ,0.688445       ,0              ,12             
424       ,369.692        ,0.119881       ,0.0479059      ,22.62          ,0.687693       ,0              ,12             
425       ,370.293        ,0.120028       ,0.0478853      ,22.6334        ,0.687646       ,0              ,12             
426       ,369.089        ,0.119777       ,0.047837       ,22.6418        ,0.688292       ,0              ,12             
427       ,368.748        ,0.119828       ,0.0478026      ,22.6637        ,0.688149       ,0              ,12             
428       ,369.516        ,0.119803       ,0.0478418      ,22.6417        ,0.688418       ,0              ,12             
429       ,371.183        ,0.120254       ,0.0480362      ,22.5933        ,0.68685        ,0              ,12             
430       ,369.64         ,0.119806       ,0.0478964      ,22.6331        ,0.688234       ,0              ,12             
431       ,369.623        ,0.119965       ,0.0479164      ,22.6222        ,0.687911       ,0              ,12             
432       ,369.669        ,0.119913       ,0.0479144      ,22.6252        ,0.687647       ,0              ,12             
433       ,370.912        ,0.120118       ,0.0480486      ,22.6049        ,0.686575       ,0              ,12             
434       ,369.795        ,0.119806       ,0.0478929      ,22.6324        ,0.68781        ,0              ,12             
435       ,369.09         ,0.11974        ,0.0478531      ,22.6452        ,0.688482       ,0              ,12             
436       ,369.95         ,0.120007       ,0.0479229      ,22.6193        ,0.687666       ,0              ,12             
437       ,369.906        ,0.119912       ,0.0479028      ,22.6241        ,0.687869       ,0              ,12             
438       ,370.404        ,0.119998       ,0.048026       ,22.5934        ,0.687179       ,0              ,12             
439       ,370.587        ,0.120052       ,0.0480224      ,22.5905        ,0.686852       ,0              ,12             
440       ,369.26         ,0.119862       ,0.0478283      ,22.6565        ,0.688216       ,0              ,12             
441       ,369.26         ,0.119843       ,0.0478507      ,22.6448        ,0.688273       ,0              ,12             
442       ,369.552        ,0.11985        ,0.0478865      ,22.626         ,0.687902       ,0              ,12             
443       ,370.532        ,0.119989       ,0.047938       ,22.6239        ,0.687507       ,0              ,12             
444       ,371.015        ,0.120166       ,0.0480252      ,22.6042        ,0.687023       ,0              ,12             
445       ,369.344        ,0.119761       ,0.047858       ,22.639         ,0.688081       ,0              ,12             
446       ,370.627        ,0.120034       ,0.0479892      ,22.6046        ,0.687315       ,0              ,12             
447       ,369            ,0.119689       ,0.047837       ,22.6467        ,0.688381       ,0              ,12             
448       ,369.159        ,0.119835       ,0.0478286      ,22.6524        ,0.688503       ,0              ,12             
449       ,369.567        ,0.119824       ,0.0478534      ,22.6496        ,0.688101       ,0              ,12             
450       ,369.59         ,0.119909       ,0.0478689      ,22.6374        ,0.687901       ,0              ,12             
451       ,369.253        ,0.119611       ,0.0478424      ,22.6496        ,0.68828        ,0              ,12             
452       ,369.83         ,0.119952       ,0.0479048      ,22.6298        ,0.687701       ,0              ,12             
453       ,369.908        ,0.119763       ,0.0479061      ,22.6326        ,0.687538       ,0              ,12             
454       ,370.199        ,0.119866       ,0.047908       ,22.6287        ,0.687781       ,0              ,12             
455       ,369.331        ,0.119613       ,0.0478151      ,22.6566        ,0.688475       ,0              ,12             
456       ,369.734        ,0.120032       ,0.0478858      ,22.6338        ,0.688016       ,0              ,12             
457       ,369.306        ,0.119718       ,0.0478542      ,22.6414        ,0.688235       ,0              ,12             
458       ,369.112        ,0.119573       ,0.0478242      ,22.6533        ,0.688446       ,0              ,12             
459       ,369.66         ,0.120012       ,0.0478926      ,22.631         ,0.687629       ,0              ,12             
460       ,370.387        ,0.120098       ,0.0479532      ,22.6167        ,0.68752        ,0              ,12             
461       ,369.939        ,0.120012       ,0.0479042      ,22.6251        ,0.687801       ,0              ,12             
462       ,369.1          ,0.119803       ,0.0478232      ,22.648         ,0.688138       ,0              ,12             
463       ,370.031        ,0.119901       ,0.0479214      ,22.6163        ,0.687637       ,0              ,12             
464       ,369.539        ,0.119829       ,0.0478899      ,22.6324        ,0.688064       ,0              ,12             
465       ,369.615        ,0.119852       ,0.0478738      ,22.6276        ,0.688064       ,0              ,12             
466       ,369.637        ,0.119828       ,0.0479046      ,22.6363        ,0.687854       ,0              ,12             
467       ,369.101        ,0.119742       ,0.0478311      ,22.6502        ,0.688212       ,0              ,12             
468       ,370.365        ,0.119991       ,0.0479496      ,22.6097        ,0.687645       ,0              ,12             
469       ,370.356        ,0.11995        ,0.0479689      ,22.6158        ,0.687332       ,0              ,12             
470       ,369.563        ,0.119844       ,0.047909       ,22.6233        ,0.687703       ,0              ,12             
471       ,370.428        ,0.120072       ,0.0479857      ,22.5991        ,0.687177       ,0              ,12             
472       ,368.916        ,0.119659       ,0.0478297      ,22.6537        ,0.688078       ,0              ,12             
473       ,369.128        ,0.119731       ,0.0478089      ,22.6513        ,0.68846        ,0              ,12             
474       ,368.908        ,0.119673       ,0.0478298      ,22.6557        ,0.688224       ,0              ,12             
475       ,369.898        ,0.11987        ,0.0478769      ,22.6418        ,0.688238       ,0              ,12             
476       ,370.134        ,0.120131       ,0.0479189      ,22.6283        ,0.687765       ,0              ,12             
477       ,370.317        ,0.120131       ,0.0479715      ,22.6024        ,0.687287       ,0              ,12             
478       ,370.293        ,0.119862       ,0.0478911      ,22.6338        ,0.687382       ,0              ,12             
479       ,369.048        ,0.119693       ,0.0478137      ,22.657         ,0.688024       ,0              ,12             
480       ,369.193        ,0.119711       ,0.0478536      ,22.6438        ,0.688276       ,0              ,12             
481       ,369.446        ,0.119592       ,0.0478416      ,22.6439        ,0.688228       ,0              ,12             
482       ,369.544        ,0.11988        ,0.0478854      ,22.6315        ,0.687978       ,0              ,12             
483       ,369.625        ,0.119993       ,0.0478599      ,22.6412        ,0.688242       ,0              ,12             
484       ,369.894        ,0.119989       ,0.0478985      ,22.6307        ,0.687574       ,0              ,12             
485       ,369.819        ,0.119787       ,0.0478981      ,22.6289        ,0.687913       ,0              ,12             
486       ,369.711        ,0.119852       ,0.0478848      ,22.6359        ,0.68792        ,0              ,12             
487       ,369.732        ,0.119838       ,0.0479041      ,22.6281        ,0.68795        ,0              ,12             
488       ,369.46         ,0.119846       ,0.0478517      ,22.6543        ,0.68778        ,0              ,12             
489       ,369.302        ,0.119687       ,0.0478513      ,22.6477        ,0.688301       ,0              ,12             
490       ,369.026        ,0.119788       ,0.0478307      ,22.6499        ,0.688327       ,0              ,12             
491       ,369.941        ,0.119708       ,0.0479031      ,22.6291        ,0.687715       ,0              ,12             
492       ,369.224        ,0.119779       ,0.0478643      ,22.632         ,0.688193       ,0              ,12             
493       ,369.836        ,0.119811       ,0.0478718      ,22.6447        ,0.687835       ,0              ,12             
494       ,370.654        ,0.119843       ,0.0480044      ,22.5932        ,0.686884       ,0              ,12             
495       ,370.186        ,0.119827       ,0.0479386      ,22.6174        ,0.687722       ,0              ,12             
496       ,371.085        ,0.120109       ,0.0480015      ,22.6021        ,0.687226       ,0              ,12             
497       ,370.087        ,0.119855       ,0.0479285      ,22.6184        ,0.687867       ,0              ,12             
498       ,370.959        ,0.120233       ,0.0480507      ,22.5942        ,0.686769       ,0              ,12             
499       ,369.586        ,0.119743       ,0.047866       ,22.6317        ,0.687873       ,0              ,12             
500       ,369.618        ,0.119632       ,0.0478874      ,22.6275        ,0.68801        ,0              ,12             


==> tables/loss_pose_no_ghost2.txt <==
ep        ,vgg            ,lpips          ,l1             ,psrn           ,ssim           ,param          ,count          
0         ,1007.51        ,0.329577       ,0.11238        ,14.841         ,0.441263       ,0              ,12             
1         ,976.513        ,0.314848       ,0.108826       ,15.1287        ,0.448473       ,0              ,12             
2         ,947.174        ,0.301481       ,0.105997       ,15.368         ,0.454608       ,0              ,12             
3         ,921.729        ,0.289513       ,0.103323       ,15.5705        ,0.46109        ,0              ,12             
4         ,895.228        ,0.27769        ,0.100658       ,15.7925        ,0.466398       ,0              ,12             
5         ,862.798        ,0.266176       ,0.0974518      ,16.0667        ,0.47542        ,0              ,12             
6         ,820.441        ,0.252518       ,0.0936107      ,16.4648        ,0.487233       ,0              ,12             
7         ,772.97         ,0.23961        ,0.0890451      ,17.0354        ,0.505344       ,0              ,12             
8         ,737.138        ,0.229084       ,0.0854345      ,17.45          ,0.518045       ,0              ,12             
9         ,713.973        ,0.22187        ,0.0828034      ,17.7819        ,0.52938        ,0              ,12             
10        ,697.467        ,0.216163       ,0.0809222      ,17.979         ,0.537389       ,0              ,12             
11        ,685.476        ,0.210936       ,0.079449       ,18.1243        ,0.54092        ,0              ,12             
12        ,670.571        ,0.205472       ,0.0777202      ,18.3823        ,0.548956       ,0              ,12             
13        ,660.24         ,0.201172       ,0.0766389      ,18.4854        ,0.551652       ,0              ,12             
14        ,652.351        ,0.197483       ,0.0759134      ,18.4641        ,0.550943       ,0              ,12             
15        ,634.263        ,0.191845       ,0.07398        ,18.7778        ,0.560594       ,0              ,12             
16        ,626.65         ,0.188293       ,0.0733313      ,18.8004        ,0.557909       ,0              ,12             
17        ,609.552        ,0.18263        ,0.0717345      ,18.9656        ,0.565294       ,0              ,12             
18        ,591.236        ,0.176495       ,0.0700436      ,19.1053        ,0.571702       ,0              ,12             
19        ,568.7          ,0.170674       ,0.0682306      ,19.2957        ,0.577972       ,0              ,12             
20        ,555.169        ,0.167032       ,0.0667482      ,19.5121        ,0.583957       ,0              ,12             
21        ,539.722        ,0.163325       ,0.0649541      ,19.8091        ,0.593303       ,0              ,12             
22        ,527.312        ,0.159223       ,0.0635216      ,20.0771        ,0.602678       ,0              ,12             
23        ,533.951        ,0.158542       ,0.0643255      ,19.8004        ,0.592569       ,0              ,12             
24        ,524.536        ,0.15507        ,0.0636157      ,19.9104        ,0.595542       ,0              ,12             
25        ,510.641        ,0.149842       ,0.0619805      ,20.155         ,0.600839       ,0              ,12             
26        ,483.212        ,0.141864       ,0.059336       ,20.4927        ,0.613492       ,0              ,12             
27        ,470.474        ,0.138374       ,0.0585723      ,20.4824        ,0.610003       ,0              ,12             
28        ,454.116        ,0.135082       ,0.05699        ,20.8006        ,0.61971        ,0              ,12             
29        ,467.33         ,0.136636       ,0.0581807      ,20.5557        ,0.612329       ,0              ,12             
30        ,459.355        ,0.135236       ,0.0577282      ,20.6198        ,0.614628       ,0              ,12             
31        ,447.203        ,0.133431       ,0.0565144      ,20.7803        ,0.620475       ,0              ,12             
32        ,434.062        ,0.13118        ,0.0551161      ,20.9809        ,0.630309       ,0              ,12             
33        ,432.156        ,0.13098        ,0.0550938      ,21.0349        ,0.631837       ,0              ,12             
34        ,442.246        ,0.132309       ,0.0562461      ,20.7719        ,0.624171       ,0              ,12             
35        ,432.379        ,0.130561       ,0.0550021      ,21.0239        ,0.632388       ,0              ,12             
36        ,440.438        ,0.131727       ,0.0556478      ,20.85          ,0.626305       ,0              ,12             
37        ,427.87         ,0.129858       ,0.0545867      ,21.0784        ,0.63594        ,0              ,12             
38        ,422.71         ,0.128979       ,0.0539619      ,21.236         ,0.640392       ,0              ,12             
39        ,420.62         ,0.128558       ,0.0539449      ,21.2007        ,0.639302       ,0              ,12             
40        ,430.216        ,0.130264       ,0.055029       ,20.9772        ,0.631015       ,0              ,12             
41        ,426.111        ,0.129954       ,0.0542552      ,21.1596        ,0.635186       ,0              ,12             
42        ,435.446        ,0.130893       ,0.0553085      ,20.9892        ,0.629767       ,0              ,12             
43        ,432.898        ,0.130578       ,0.0549566      ,21.0482        ,0.631893       ,0              ,12             
44        ,436.228        ,0.131072       ,0.0554388      ,20.8843        ,0.626514       ,0              ,12             
45        ,413.571        ,0.127777       ,0.0530258      ,21.3815        ,0.645772       ,0              ,12             
46        ,419.373        ,0.12905        ,0.0535402      ,21.2674        ,0.640082       ,0              ,12             
47        ,433.836        ,0.130827       ,0.0550242      ,21.0461        ,0.632601       ,0              ,12             
48        ,420.885        ,0.128992       ,0.0537433      ,21.2446        ,0.639542       ,0              ,12             
49        ,415.384        ,0.128075       ,0.0531916      ,21.3088        ,0.642557       ,0              ,12             
50        ,414.792        ,0.12764        ,0.0532609      ,21.3121        ,0.645558       ,0              ,12             
51        ,418.901        ,0.128625       ,0.0531992      ,21.3506        ,0.644307       ,0              ,12             
52        ,416.463        ,0.128069       ,0.0529306      ,21.4747        ,0.645365       ,0              ,12             
53        ,426.268        ,0.129982       ,0.0543388      ,21.0619        ,0.634639       ,0              ,12             
54        ,421.676        ,0.128895       ,0.0538066      ,21.1856        ,0.637981       ,0              ,12             
55        ,417.975        ,0.128175       ,0.0534252      ,21.3445        ,0.641885       ,0              ,12             
56        ,410.698        ,0.126749       ,0.0527197      ,21.499         ,0.648028       ,0              ,12             
57        ,412.382        ,0.127469       ,0.0527796      ,21.4349        ,0.64797        ,0              ,12             
58        ,418.785        ,0.128553       ,0.05308        ,21.3661        ,0.644929       ,0              ,12             
59        ,413.23         ,0.127841       ,0.0526874      ,21.4122        ,0.646853       ,0              ,12             
60        ,420.845        ,0.128587       ,0.0537899      ,21.165         ,0.640152       ,0              ,12             
61        ,428.618        ,0.129901       ,0.0544061      ,21.0374        ,0.633258       ,0              ,12             
62        ,412.156        ,0.127159       ,0.0527706      ,21.3962        ,0.647262       ,0              ,12             
63        ,409.216        ,0.126774       ,0.0524952      ,21.4358        ,0.647945       ,0              ,12             
64        ,412.257        ,0.127483       ,0.0526408      ,21.4244        ,0.647228       ,0              ,12             
65        ,418.133        ,0.128203       ,0.0533643      ,21.2494        ,0.642313       ,0              ,12             
66        ,403.963        ,0.12576        ,0.0519708      ,21.5555        ,0.653053       ,0              ,12             
67        ,421.436        ,0.128533       ,0.0541886      ,21.0906        ,0.636713       ,0              ,12             
68        ,399.108        ,0.124806       ,0.0514071      ,21.7327        ,0.660226       ,0              ,12             
69        ,416.384        ,0.127644       ,0.0532058      ,21.2544        ,0.644647       ,0              ,12             
70        ,402.933        ,0.12563        ,0.0518687      ,21.6131        ,0.655918       ,0              ,12             
71        ,402.296        ,0.125614       ,0.0517403      ,21.6826        ,0.655911       ,0              ,12             
72        ,418.247        ,0.128156       ,0.0539324      ,21.1909        ,0.63934        ,0              ,12             
73        ,411.417        ,0.127173       ,0.0530715      ,21.4355        ,0.645952       ,0              ,12             
74        ,414.283        ,0.127359       ,0.0533998      ,21.2467        ,0.643556       ,0              ,12             
75        ,399.698        ,0.125302       ,0.051652       ,21.6206        ,0.65676        ,0              ,12             
76        ,401.215        ,0.125345       ,0.0517161      ,21.6098        ,0.657665       ,0              ,12             
77        ,415.121        ,0.127764       ,0.0532966      ,21.2329        ,0.643742       ,0              ,12             
78        ,412.294        ,0.127111       ,0.0530756      ,21.3558        ,0.645081       ,0              ,12             
79        ,414.424        ,0.127584       ,0.0535289      ,21.2937        ,0.643001       ,0              ,12             
80        ,410.223        ,0.126735       ,0.0528639      ,21.4649        ,0.646865       ,0              ,12             
81        ,409.159        ,0.126874       ,0.0522496      ,21.5448        ,0.652625       ,0              ,12             
82        ,423.186        ,0.129151       ,0.0541514      ,21.0801        ,0.636346       ,0              ,12             
83        ,402.922        ,0.125813       ,0.0516318      ,21.6401        ,0.656679       ,0              ,12             
84        ,400.442        ,0.125377       ,0.0513844      ,21.7605        ,0.658588       ,0              ,12             
85        ,412.506        ,0.127047       ,0.0526299      ,21.5076        ,0.650642       ,0              ,12             
86        ,411.659        ,0.127018       ,0.0523916      ,21.5397        ,0.649289       ,0              ,12             
87        ,420.788        ,0.128332       ,0.0534045      ,21.2262        ,0.640744       ,0              ,12             
88        ,421.107        ,0.128274       ,0.0537623      ,21.2711        ,0.642996       ,0              ,12             
89        ,396.303        ,0.124622       ,0.0509153      ,21.8731        ,0.663132       ,0              ,12             
90        ,415.305        ,0.127746       ,0.0533112      ,21.3107        ,0.643527       ,0              ,12             
91        ,414.448        ,0.127491       ,0.0533031      ,21.3224        ,0.645208       ,0              ,12             
92        ,409.858        ,0.126613       ,0.0524744      ,21.5198        ,0.649682       ,0              ,12             
93        ,408.613        ,0.126921       ,0.0524507      ,21.4727        ,0.648783       ,0              ,12             
94        ,417.973        ,0.128488       ,0.053671       ,21.1731        ,0.638438       ,0              ,12             
95        ,411.897        ,0.127287       ,0.0528745      ,21.3598        ,0.646451       ,0              ,12             
96        ,415.728        ,0.128111       ,0.0536893      ,21.2128        ,0.640803       ,0              ,12             
97        ,404.276        ,0.125915       ,0.0523813      ,21.4943        ,0.649379       ,0              ,12             
98        ,410.976        ,0.126857       ,0.0531755      ,21.3139        ,0.644985       ,0              ,12             
99        ,413.935        ,0.127866       ,0.0536416      ,21.2094        ,0.639597       ,0              ,12             
100       ,405.084        ,0.126185       ,0.052427       ,21.4135        ,0.649935       ,0              ,12             
101       ,387.413        ,0.12342        ,0.0500881      ,22.0237        ,0.670753       ,0              ,12             
102       ,382.918        ,0.12235        ,0.0495397      ,22.1662        ,0.674017       ,0              ,12             
103       ,381.52         ,0.122082       ,0.0494547      ,22.1991        ,0.675836       ,0              ,12             
104       ,377.939        ,0.121463       ,0.0491175      ,22.2993        ,0.678006       ,0              ,12             
105       ,390.1          ,0.123393       ,0.0505291      ,21.9096        ,0.667994       ,0              ,12             
106       ,383.019        ,0.122178       ,0.0496062      ,22.2058        ,0.675957       ,0              ,12             
107       ,385.003        ,0.122406       ,0.0498302      ,22.0697        ,0.672826       ,0              ,12             
108       ,385.039        ,0.122619       ,0.0498956      ,22.0729        ,0.672622       ,0              ,12             
109       ,391.865        ,0.123661       ,0.0506623      ,21.9344        ,0.668684       ,0              ,12             
110       ,388.087        ,0.12318        ,0.0503082      ,21.977         ,0.669606       ,0              ,12             
111       ,380.622        ,0.12168        ,0.0492745      ,22.2756        ,0.677903       ,0              ,12             
112       ,382.937        ,0.122325       ,0.0495661      ,22.1641        ,0.675783       ,0              ,12             
113       ,387.09         ,0.122959       ,0.0501862      ,22.0026        ,0.670367       ,0              ,12             
114       ,388.128        ,0.123361       ,0.0504125      ,21.9368        ,0.667245       ,0              ,12             
115       ,381.016        ,0.121742       ,0.0493751      ,22.2114        ,0.676773       ,0              ,12             
116       ,391.399        ,0.123664       ,0.0503861      ,21.9414        ,0.668579       ,0              ,12             
117       ,386.313        ,0.123001       ,0.0498303      ,22.0849        ,0.672841       ,0              ,12             
118       ,387.921        ,0.123125       ,0.0501142      ,22.0361        ,0.670845       ,0              ,12             
119       ,384.737        ,0.122545       ,0.0497975      ,22.1142        ,0.673569       ,0              ,12             
120       ,386.242        ,0.122697       ,0.0498308      ,22.1422        ,0.674058       ,0              ,12             
121       ,395.596        ,0.124352       ,0.0510385      ,21.8001        ,0.663196       ,0              ,12             
122       ,385.021        ,0.122629       ,0.0497355      ,22.0957        ,0.674154       ,0              ,12             
123       ,386.21         ,0.123124       ,0.0498408      ,22.1213        ,0.672657       ,0              ,12             
124       ,394.188        ,0.124217       ,0.0508858      ,21.7971        ,0.664151       ,0              ,12             
125       ,388.349        ,0.123358       ,0.0501783      ,22.0394        ,0.670514       ,0              ,12             
126       ,384.028        ,0.122715       ,0.0496165      ,22.1335        ,0.674167       ,0              ,12             
127       ,389.861        ,0.123559       ,0.0504176      ,21.9663        ,0.668533       ,0              ,12             
128       ,383.738        ,0.122695       ,0.0495421      ,22.1657        ,0.674899       ,0              ,12             
129       ,386.7          ,0.122799       ,0.0498517      ,22.1146        ,0.673251       ,0              ,12             
130       ,385.838        ,0.1227         ,0.0498829      ,22.0816        ,0.673038       ,0              ,12             
131       ,385.201        ,0.122656       ,0.0497955      ,22.1214        ,0.673357       ,0              ,12             
132       ,376.423        ,0.121067       ,0.0487565      ,22.3908        ,0.68198        ,0              ,12             
133       ,385.028        ,0.122606       ,0.0496797      ,22.1649        ,0.674831       ,0              ,12             
134       ,384.143        ,0.122527       ,0.0497672      ,22.1003        ,0.674471       ,0              ,12             
135       ,392.774        ,0.12409        ,0.0505757      ,21.9433        ,0.667098       ,0              ,12             
136       ,380.085        ,0.121933       ,0.0491468      ,22.2572        ,0.678498       ,0              ,12             
137       ,383.524        ,0.122481       ,0.0494698      ,22.2257        ,0.675504       ,0              ,12             
138       ,387.538        ,0.123049       ,0.0501284      ,22.0725        ,0.67128        ,0              ,12             
139       ,383.634        ,0.12263        ,0.0497641      ,22.1162        ,0.67308        ,0              ,12             
140       ,394.697        ,0.124339       ,0.0510177      ,21.7831        ,0.663104       ,0              ,12             
141       ,384.737        ,0.122701       ,0.0498624      ,22.0733        ,0.671874       ,0              ,12             
142       ,388.832        ,0.123483       ,0.0503901      ,21.9739        ,0.66891        ,0              ,12             
143       ,392.103        ,0.123808       ,0.0506756      ,21.8229        ,0.665124       ,0              ,12             
144       ,390.473        ,0.123458       ,0.0502924      ,21.9926        ,0.669195       ,0              ,12             
145       ,387.038        ,0.123225       ,0.0500396      ,22.0447        ,0.671836       ,0              ,12             
146       ,383.909        ,0.122424       ,0.0496164      ,22.1913        ,0.675824       ,0              ,12             
147       ,386.441        ,0.122916       ,0.0499331      ,22.0734        ,0.671845       ,0              ,12             
148       ,389.303        ,0.123513       ,0.0504499      ,21.9366        ,0.667333       ,0              ,12             
149       ,379.44         ,0.12183        ,0.0491688      ,22.2691        ,0.678047       ,0              ,12             
150       ,388.471        ,0.123272       ,0.0500628      ,22.0583        ,0.672945       ,0              ,12             
151       ,387.454        ,0.12338        ,0.050058       ,22.0672        ,0.671926       ,0              ,12             
152       ,380.103        ,0.122005       ,0.0492921      ,22.2165        ,0.67651        ,0              ,12             
153       ,381.214        ,0.1223         ,0.0494296      ,22.2248        ,0.676106       ,0              ,12             
154       ,384.496        ,0.122678       ,0.0497119      ,22.138         ,0.673963       ,0              ,12             
155       ,389.599        ,0.123659       ,0.050374       ,21.9318        ,0.669637       ,0              ,12             
156       ,395.507        ,0.124362       ,0.0509184      ,21.8684        ,0.665752       ,0              ,12             
157       ,386.803        ,0.122963       ,0.0499674      ,22.083         ,0.671269       ,0              ,12             
158       ,385.129        ,0.123001       ,0.0498952      ,22.1128        ,0.672238       ,0              ,12             
159       ,386.243        ,0.123145       ,0.0499756      ,22.0779        ,0.671778       ,0              ,12             
160       ,384.999        ,0.122962       ,0.0497613      ,22.1353        ,0.672952       ,0              ,12             
161       ,383.943        ,0.122552       ,0.0496096      ,22.1662        ,0.674107       ,0              ,12             
162       ,383.776        ,0.122507       ,0.0495431      ,22.2045        ,0.675146       ,0              ,12             
163       ,385.502        ,0.122907       ,0.0498389      ,22.0825        ,0.673629       ,0              ,12             
164       ,383.774        ,0.122212       ,0.0496501      ,22.1546        ,0.674153       ,0              ,12             
165       ,383.851        ,0.12257        ,0.0496368      ,22.1571        ,0.674693       ,0              ,12             
166       ,385.654        ,0.123067       ,0.0498847      ,22.0818        ,0.673405       ,0              ,12             
167       ,388.755        ,0.123194       ,0.0502769      ,21.9699        ,0.670171       ,0              ,12             
168       ,388.322        ,0.123236       ,0.0502231      ,22.0052        ,0.669513       ,0              ,12             
169       ,386.601        ,0.122762       ,0.0500015      ,22.0644        ,0.671462       ,0              ,12             
170       ,385.403        ,0.122818       ,0.0498637      ,22.085         ,0.671925       ,0              ,12             
171       ,383.828        ,0.122693       ,0.0496104      ,22.1562        ,0.673361       ,0              ,12             
172       ,385.511        ,0.122956       ,0.0497514      ,22.1274        ,0.672443       ,0              ,12             
173       ,387.324        ,0.123035       ,0.0499018      ,22.0935        ,0.672004       ,0              ,12             
174       ,381.719        ,0.121989       ,0.0494202      ,22.187         ,0.6759         ,0              ,12             
175       ,392.345        ,0.12365        ,0.0506848      ,21.907         ,0.667307       ,0              ,12             
176       ,384.268        ,0.122412       ,0.049811       ,22.0988        ,0.674129       ,0              ,12             
177       ,383.061        ,0.122444       ,0.0496556      ,22.1089        ,0.674438       ,0              ,12             
178       ,389.919        ,0.123434       ,0.0503299      ,21.9721        ,0.668323       ,0              ,12             
179       ,390.045        ,0.123503       ,0.0503656      ,21.9638        ,0.670298       ,0              ,12             
180       ,385.887        ,0.122997       ,0.0499155      ,22.1054        ,0.672235       ,0              ,12             
181       ,390.485        ,0.123634       ,0.0504033      ,21.9655        ,0.668885       ,0              ,12             
182       ,386.487        ,0.123058       ,0.0500164      ,22.0554        ,0.671631       ,0              ,12             
183       ,389.167        ,0.123479       ,0.05035        ,21.9006        ,0.668202       ,0              ,12             
184       ,390.302        ,0.123532       ,0.050447       ,21.925         ,0.66812        ,0              ,12             
185       ,384.075        ,0.122489       ,0.0497277      ,22.1128        ,0.674007       ,0              ,12             
186       ,386.441        ,0.122565       ,0.0499576      ,22.0804        ,0.673064       ,0              ,12             
187       ,383.74         ,0.122421       ,0.0495623      ,22.175         ,0.675447       ,0              ,12             
188       ,385.704        ,0.122883       ,0.0497874      ,22.1319        ,0.67275        ,0              ,12             
189       ,404.299        ,0.125793       ,0.0518603      ,21.6489        ,0.659624       ,0              ,12             
190       ,385.308        ,0.122667       ,0.0496553      ,22.1648        ,0.67367        ,0              ,12             
191       ,387.317        ,0.123288       ,0.050004       ,22.0469        ,0.671029       ,0              ,12             
192       ,389.421        ,0.123399       ,0.0502777      ,21.9628        ,0.669157       ,0              ,12             
193       ,391.399        ,0.124047       ,0.0505319      ,21.8733        ,0.665991       ,0              ,12             
194       ,393.519        ,0.124302       ,0.0507936      ,21.8613        ,0.664929       ,0              ,12             
195       ,390.062        ,0.123763       ,0.0505864      ,21.9327        ,0.666393       ,0              ,12             
196       ,389.79         ,0.123608       ,0.0502453      ,21.9966        ,0.669257       ,0              ,12             
197       ,392.372        ,0.124258       ,0.0506727      ,21.8528        ,0.664304       ,0              ,12             
198       ,385.589        ,0.123147       ,0.0498929      ,22.0757        ,0.672348       ,0              ,12             
199       ,389.7          ,0.123387       ,0.0503419      ,22.0207        ,0.669945       ,0              ,12             
200       ,396.761        ,0.12464        ,0.0510857      ,21.8203        ,0.66353        ,0              ,12             
201       ,376.636        ,0.121506       ,0.0487638      ,22.3818        ,0.680803       ,0              ,12             
202       ,375.983        ,0.120854       ,0.048715       ,22.3832        ,0.681952       ,0              ,12             
203       ,374.023        ,0.120529       ,0.0484772      ,22.4792        ,0.684282       ,0              ,12             
204       ,371.6          ,0.120244       ,0.0481519      ,22.5672        ,0.685964       ,0              ,12             
205       ,372.015        ,0.120341       ,0.0482031      ,22.5342        ,0.685574       ,0              ,12             
206       ,374.566        ,0.120869       ,0.0484195      ,22.4665        ,0.683435       ,0              ,12             
207       ,373.868        ,0.120801       ,0.0483487      ,22.5163        ,0.684665       ,0              ,12             
208       ,373.68         ,0.120733       ,0.0483533      ,22.4925        ,0.683392       ,0              ,12             
209       ,372.304        ,0.120388       ,0.0481551      ,22.5752        ,0.685844       ,0              ,12             
210       ,375.309        ,0.120816       ,0.0486676      ,22.4039        ,0.682441       ,0              ,12             
211       ,373.628        ,0.120592       ,0.0484567      ,22.4544        ,0.683549       ,0              ,12             
212       ,374.682        ,0.120883       ,0.0485109      ,22.4578        ,0.683586       ,0              ,12             
213       ,372.648        ,0.120432       ,0.0482816      ,22.5271        ,0.685398       ,0              ,12             
214       ,373.963        ,0.120755       ,0.0484303      ,22.4853        ,0.684034       ,0              ,12             
215       ,372.698        ,0.120434       ,0.0482576      ,22.5237        ,0.685457       ,0              ,12             
216       ,372.006        ,0.120193       ,0.0481888      ,22.5438        ,0.68611        ,0              ,12             
217       ,373.751        ,0.120724       ,0.0484032      ,22.4946        ,0.68384        ,0              ,12             
218       ,372.438        ,0.120565       ,0.0482922      ,22.5151        ,0.684747       ,0              ,12             
219       ,374.745        ,0.120941       ,0.0485407      ,22.4453        ,0.683196       ,0              ,12             
220       ,372.859        ,0.120678       ,0.0482906      ,22.5301        ,0.684949       ,0              ,12             
221       ,375.865        ,0.121109       ,0.0486133      ,22.4494        ,0.682488       ,0              ,12             
222       ,374.902        ,0.120763       ,0.048544       ,22.4651        ,0.683911       ,0              ,12             
223       ,372.039        ,0.120361       ,0.0481585      ,22.5574        ,0.686097       ,0              ,12             
224       ,373.457        ,0.120548       ,0.0484403      ,22.4764        ,0.683852       ,0              ,12             
225       ,376.877        ,0.12121        ,0.0487548      ,22.4109        ,0.681462       ,0              ,12             
226       ,375.805        ,0.121154       ,0.0486672      ,22.397         ,0.68187        ,0              ,12             
227       ,375.412        ,0.120957       ,0.0485898      ,22.4427        ,0.682783       ,0              ,12             
228       ,372.966        ,0.120643       ,0.0483358      ,22.5205        ,0.68531        ,0              ,12             
229       ,373.779        ,0.120792       ,0.0483585      ,22.5218        ,0.684442       ,0              ,12             
230       ,370.596        ,0.120215       ,0.0480263      ,22.5988        ,0.68676        ,0              ,12             
231       ,373.963        ,0.120851       ,0.0484061      ,22.4857        ,0.683649       ,0              ,12             
232       ,373.982        ,0.120643       ,0.0485084      ,22.4526        ,0.683381       ,0              ,12             
233       ,374.259        ,0.12069        ,0.0484053      ,22.4889        ,0.683678       ,0              ,12             
234       ,372.418        ,0.120436       ,0.0482554      ,22.5127        ,0.684924       ,0              ,12             
235       ,373.621        ,0.120579       ,0.0484762      ,22.4618        ,0.684075       ,0              ,12             
236       ,372.462        ,0.120343       ,0.0482657      ,22.5054        ,0.685157       ,0              ,12             
237       ,371.92         ,0.120557       ,0.0482717      ,22.518         ,0.685067       ,0              ,12             
238       ,374.617        ,0.120923       ,0.0486108      ,22.4552        ,0.682395       ,0              ,12             
239       ,375.816        ,0.12087        ,0.0487653      ,22.3854        ,0.681466       ,0              ,12             
240       ,375.082        ,0.120917       ,0.0486612      ,22.4147        ,0.682212       ,0              ,12             
241       ,375.264        ,0.12085        ,0.0486328      ,22.41          ,0.682238       ,0              ,12             
242       ,378.617        ,0.121458       ,0.0490588      ,22.3312        ,0.680253       ,0              ,12             
243       ,372.107        ,0.120256       ,0.0482656      ,22.5204        ,0.685607       ,0              ,12             
244       ,374.024        ,0.120769       ,0.0484849      ,22.4544        ,0.683731       ,0              ,12             
245       ,373.357        ,0.120458       ,0.0483541      ,22.4916        ,0.684095       ,0              ,12             
246       ,373.272        ,0.120656       ,0.0483814      ,22.4882        ,0.684379       ,0              ,12             
247       ,374.153        ,0.120915       ,0.0484949      ,22.4442        ,0.684169       ,0              ,12             
248       ,372.539        ,0.120426       ,0.0482172      ,22.5318        ,0.685291       ,0              ,12             
249       ,374.898        ,0.120995       ,0.048559       ,22.4417        ,0.683145       ,0              ,12             
250       ,372.517        ,0.120433       ,0.0482952      ,22.5145        ,0.685183       ,0              ,12             
251       ,374.446        ,0.120854       ,0.048543       ,22.4522        ,0.682994       ,0              ,12             
252       ,373.973        ,0.120806       ,0.0485143      ,22.4525        ,0.683416       ,0              ,12             
253       ,372.484        ,0.120547       ,0.0482919      ,22.5157        ,0.684607       ,0              ,12             
254       ,374.774        ,0.121113       ,0.048624       ,22.4393        ,0.681534       ,0              ,12             
255       ,373.481        ,0.120674       ,0.0483941      ,22.4709        ,0.683894       ,0              ,12             
256       ,373.142        ,0.120687       ,0.0483778      ,22.4955        ,0.684004       ,0              ,12             
257       ,375.34         ,0.120836       ,0.0486322      ,22.4536        ,0.682898       ,0              ,12             
258       ,372.901        ,0.120425       ,0.0483639      ,22.5066        ,0.684671       ,0              ,12             
259       ,373.046        ,0.1205         ,0.0483127      ,22.5265        ,0.684536       ,0              ,12             
260       ,372.285        ,0.120313       ,0.0482606      ,22.5335        ,0.685756       ,0              ,12             
261       ,373.703        ,0.12053        ,0.0484786      ,22.4645        ,0.684054       ,0              ,12             
262       ,371.638        ,0.120301       ,0.0481297      ,22.5577        ,0.68622        ,0              ,12             
263       ,374.254        ,0.12072        ,0.0485578      ,22.4486        ,0.683501       ,0              ,12             
264       ,373.682        ,0.120577       ,0.0484411      ,22.4677        ,0.684228       ,0              ,12             
265       ,378.539        ,0.12159        ,0.0489764      ,22.328         ,0.680141       ,0              ,12             
266       ,372.303        ,0.120429       ,0.0482399      ,22.5366        ,0.685574       ,0              ,12             
267       ,371.716        ,0.120188       ,0.0481283      ,22.5589        ,0.686442       ,0              ,12             
268       ,373.545        ,0.120553       ,0.0484292      ,22.4737        ,0.684303       ,0              ,12             
269       ,373.525        ,0.120503       ,0.0483854      ,22.4886        ,0.684426       ,0              ,12             
270       ,376.032        ,0.121106       ,0.0487833      ,22.3811        ,0.681648       ,0              ,12             
271       ,375.415        ,0.120931       ,0.048613       ,22.4253        ,0.682036       ,0              ,12             
272       ,375.964        ,0.12091        ,0.0486522      ,22.4142        ,0.6825         ,0              ,12             
273       ,372.895        ,0.120576       ,0.048369       ,22.4857        ,0.684692       ,0              ,12             
274       ,372.168        ,0.120534       ,0.048268       ,22.5202        ,0.684453       ,0              ,12             
275       ,374.234        ,0.120819       ,0.0484947      ,22.4699        ,0.683647       ,0              ,12             
276       ,376.729        ,0.121366       ,0.0488221      ,22.3648        ,0.681053       ,0              ,12             
277       ,374.189        ,0.120886       ,0.0484951      ,22.4587        ,0.683662       ,0              ,12             
278       ,373.57         ,0.120561       ,0.0484237      ,22.4991        ,0.683944       ,0              ,12             
279       ,373.975        ,0.120875       ,0.0483965      ,22.4912        ,0.683642       ,0              ,12             
280       ,376.685        ,0.121183       ,0.0487742      ,22.4024        ,0.681139       ,0              ,12             
281       ,373.56         ,0.120644       ,0.0484172      ,22.4918        ,0.684034       ,0              ,12             
282       ,375.717        ,0.121181       ,0.0485911      ,22.4405        ,0.682518       ,0              ,12             
283       ,372.566        ,0.120391       ,0.04824        ,22.5435        ,0.685405       ,0              ,12             
284       ,373.247        ,0.120554       ,0.0483519      ,22.5198        ,0.684043       ,0              ,12             
285       ,374.575        ,0.120638       ,0.0485641      ,22.4651        ,0.682941       ,0              ,12             
286       ,371.642        ,0.120215       ,0.048206       ,22.5415        ,0.685689       ,0              ,12             
287       ,372.595        ,0.120384       ,0.0483418      ,22.5058        ,0.684637       ,0              ,12             
288       ,374.685        ,0.120866       ,0.0486183      ,22.4414        ,0.682516       ,0              ,12             
289       ,371.421        ,0.120463       ,0.0481929      ,22.552         ,0.685461       ,0              ,12             
290       ,373.69         ,0.120438       ,0.048489       ,22.4513        ,0.683249       ,0              ,12             
291       ,373.39         ,0.120776       ,0.0484064      ,22.4885        ,0.684547       ,0              ,12             
292       ,371.587        ,0.120236       ,0.0481523      ,22.5555        ,0.686141       ,0              ,12             
293       ,373.479        ,0.120574       ,0.0483232      ,22.5084        ,0.684433       ,0              ,12             
294       ,372.674        ,0.120596       ,0.0482652      ,22.5293        ,0.684966       ,0              ,12             
295       ,372.258        ,0.120352       ,0.0482406      ,22.5404        ,0.685179       ,0              ,12             
296       ,372.796        ,0.120462       ,0.0483359      ,22.5141        ,0.684964       ,0              ,12             
297       ,371.621        ,0.120282       ,0.0480953      ,22.5709        ,0.68585        ,0              ,12             
298       ,373.624        ,0.120731       ,0.0483873      ,22.493         ,0.683851       ,0              ,12             
299       ,374.36         ,0.120837       ,0.0484957      ,22.4735        ,0.682997       ,0              ,12             
300       ,376.736        ,0.120916       ,0.0485994      ,22.458         ,0.682708       ,0              ,12             
301       ,369.177        ,0.119863       ,0.0478268      ,22.6483        ,0.688317       ,0              ,12             
302       ,369.689        ,0.119923       ,0.0478567      ,22.645         ,0.687919       ,0              ,12             
303       ,369.564        ,0.119873       ,0.0479075      ,22.6296        ,0.68792        ,0              ,12             
304       ,369.314        ,0.119748       ,0.0477915      ,22.6609        ,0.688341       ,0              ,12             
305       ,369.921        ,0.11975        ,0.0479247      ,22.6279        ,0.687622       ,0              ,12             
306       ,370.034        ,0.119988       ,0.0479853      ,22.6051        ,0.687292       ,0              ,12             
307       ,369.429        ,0.119755       ,0.0478785      ,22.6385        ,0.687778       ,0              ,12             
308       ,370.776        ,0.119991       ,0.0479906      ,22.6114        ,0.686951       ,0              ,12             
309       ,369.47         ,0.119837       ,0.0478993      ,22.624         ,0.687465       ,0              ,12             
310       ,370.82         ,0.120142       ,0.0480057      ,22.5967        ,0.686533       ,0              ,12             
311       ,369.827        ,0.119949       ,0.0479296      ,22.6201        ,0.687921       ,0              ,12             
312       ,370.187        ,0.119731       ,0.0479893      ,22.6134        ,0.687182       ,0              ,12             
313       ,371.337        ,0.120323       ,0.0480779      ,22.5868        ,0.685976       ,0              ,12             
314       ,369.293        ,0.119763       ,0.0478261      ,22.6524        ,0.688315       ,0              ,12             
315       ,370.098        ,0.119733       ,0.0479195      ,22.6189        ,0.687712       ,0              ,12             
316       ,369.885        ,0.119955       ,0.0478865      ,22.6354        ,0.687591       ,0              ,12             
317       ,369.055        ,0.119707       ,0.0478402      ,22.6468        ,0.688058       ,0              ,12             
318       ,371.051        ,0.120294       ,0.048049       ,22.5763        ,0.686752       ,0              ,12             
319       ,369.561        ,0.119941       ,0.0478363      ,22.6459        ,0.688127       ,0              ,12             
320       ,370.288        ,0.119815       ,0.0478995      ,22.6401        ,0.687426       ,0              ,12             
321       ,369.864        ,0.119871       ,0.0479164      ,22.6215        ,0.687525       ,0              ,12             
322       ,370.49         ,0.120155       ,0.0480139      ,22.5949        ,0.68703        ,0              ,12             
323       ,371.237        ,0.120167       ,0.0480311      ,22.587         ,0.686238       ,0              ,12             
324       ,370.547        ,0.120098       ,0.0479982      ,22.6006        ,0.68682        ,0              ,12             
325       ,370.52         ,0.119913       ,0.0479979      ,22.6146        ,0.68724        ,0              ,12             
326       ,369.969        ,0.119946       ,0.047885       ,22.6277        ,0.687972       ,0              ,12             
327       ,368.824        ,0.119762       ,0.0478057      ,22.654         ,0.688623       ,0              ,12             
328       ,370.066        ,0.120003       ,0.0479329      ,22.626         ,0.687494       ,0              ,12             
329       ,370.183        ,0.120018       ,0.0479157      ,22.621         ,0.687615       ,0              ,12             
330       ,369.984        ,0.119716       ,0.0479125      ,22.6216        ,0.687708       ,0              ,12             
331       ,369.713        ,0.119869       ,0.0478941      ,22.625         ,0.687984       ,0              ,12             
332       ,370.01         ,0.120039       ,0.0479221      ,22.6228        ,0.687612       ,0              ,12             
333       ,369.422        ,0.119823       ,0.0478118      ,22.6472        ,0.688452       ,0              ,12             
334       ,370.444        ,0.119893       ,0.0479565      ,22.6141        ,0.687388       ,0              ,12             
335       ,368.842        ,0.119905       ,0.0478071      ,22.6629        ,0.688098       ,0              ,12             
336       ,369.765        ,0.119877       ,0.0478638      ,22.643         ,0.688013       ,0              ,12             
337       ,370.167        ,0.120051       ,0.047936       ,22.6087        ,0.687666       ,0              ,12             
338       ,369.713        ,0.11994        ,0.0479123      ,22.6211        ,0.687905       ,0              ,12             
339       ,369.554        ,0.119833       ,0.0478831      ,22.6395        ,0.68772        ,0              ,12             
340       ,369.303        ,0.119875       ,0.0478485      ,22.6384        ,0.68846        ,0              ,12             
341       ,369.879        ,0.119908       ,0.0479067      ,22.6221        ,0.687997       ,0              ,12             
342       ,371.007        ,0.120069       ,0.0480388      ,22.5961        ,0.686791       ,0              ,12             
343       ,368.987        ,0.119916       ,0.0478405      ,22.6464        ,0.688026       ,0              ,12             
344       ,371.211        ,0.120229       ,0.048093       ,22.5804        ,0.686708       ,0              ,12             
345       ,370.498        ,0.120138       ,0.0479657      ,22.6094        ,0.687088       ,0              ,12             
346       ,369.725        ,0.119912       ,0.047892       ,22.6291        ,0.687842       ,0              ,12             
347       ,370.959        ,0.12009        ,0.0479883      ,22.592         ,0.687311       ,0              ,12             
348       ,369.75         ,0.119935       ,0.047986       ,22.6129        ,0.687071       ,0              ,12             
349       ,370.179        ,0.119784       ,0.0479422      ,22.6198        ,0.687575       ,0              ,12             
350       ,370.637        ,0.120035       ,0.0479647      ,22.6108        ,0.687083       ,0              ,12             
351       ,369.918        ,0.119933       ,0.047956       ,22.6104        ,0.687428       ,0              ,12             
352       ,369.866        ,0.119842       ,0.0478582      ,22.6408        ,0.688043       ,0              ,12             
353       ,370.185        ,0.120009       ,0.0479404      ,22.6187        ,0.687578       ,0              ,12             
354       ,369.523        ,0.119873       ,0.0478618      ,22.6466        ,0.687958       ,0              ,12             
355       ,370.869        ,0.11993        ,0.048019       ,22.5965        ,0.687158       ,0              ,12             
356       ,369.977        ,0.120076       ,0.047932       ,22.6239        ,0.687349       ,0              ,12             
357       ,370.795        ,0.120105       ,0.0480615      ,22.599         ,0.686945       ,0              ,12             
358       ,370.19         ,0.120184       ,0.0479838      ,22.6056        ,0.687087       ,0              ,12             
359       ,370.264        ,0.119985       ,0.0479642      ,22.6172        ,0.687162       ,0              ,12             
360       ,370.1          ,0.119808       ,0.0479158      ,22.6239        ,0.687948       ,0              ,12             
361       ,369.856        ,0.120001       ,0.0479061      ,22.6214        ,0.687808       ,0              ,12             
362       ,369.782        ,0.119916       ,0.0479383      ,22.6212        ,0.687746       ,0              ,12             
363       ,369.569        ,0.119807       ,0.0479269      ,22.6233        ,0.687811       ,0              ,12             
364       ,370.493        ,0.120033       ,0.0480296      ,22.5848        ,0.686874       ,0              ,12             
365       ,370.288        ,0.120023       ,0.047965       ,22.5977        ,0.687214       ,0              ,12             
366       ,370.02         ,0.119731       ,0.0479339      ,22.615         ,0.687514       ,0              ,12             
367       ,369.678        ,0.119887       ,0.0479035      ,22.6247        ,0.687684       ,0              ,12             
368       ,369.291        ,0.119941       ,0.0478585      ,22.6451        ,0.688119       ,0              ,12             
369       ,369.926        ,0.12003        ,0.0479132      ,22.6407        ,0.687185       ,0              ,12             
370       ,370.303        ,0.119977       ,0.0479138      ,22.6372        ,0.687651       ,0              ,12             
371       ,369.515        ,0.119704       ,0.0478638      ,22.644         ,0.688011       ,0              ,12             
372       ,369.005        ,0.119615       ,0.0478017      ,22.6615        ,0.688462       ,0              ,12             
373       ,370.208        ,0.120011       ,0.0480135      ,22.6018        ,0.686658       ,0              ,12             
374       ,370.16         ,0.120072       ,0.0479699      ,22.6123        ,0.686848       ,0              ,12             
375       ,369.951        ,0.119989       ,0.0479349      ,22.6221        ,0.687408       ,0              ,12             
376       ,369.621        ,0.119843       ,0.0478734      ,22.6353        ,0.688038       ,0              ,12             
377       ,370.119        ,0.119889       ,0.0479717      ,22.6003        ,0.687412       ,0              ,12             
378       ,370.225        ,0.119804       ,0.0479824      ,22.6051        ,0.687012       ,0              ,12             
379       ,369.912        ,0.11999        ,0.0479204      ,22.6268        ,0.687322       ,0              ,12             
380       ,370.851        ,0.120209       ,0.0480192      ,22.5929        ,0.686775       ,0              ,12             
381       ,370.143        ,0.120011       ,0.0479972      ,22.5896        ,0.686861       ,0              ,12             
382       ,369.31         ,0.11991        ,0.0478584      ,22.6463        ,0.688052       ,0              ,12             
383       ,370.338        ,0.119853       ,0.0479289      ,22.6219        ,0.687492       ,0              ,12             
384       ,369.587        ,0.119835       ,0.0478799      ,22.634         ,0.688056       ,0              ,12             
385       ,370.045        ,0.119926       ,0.0479104      ,22.63          ,0.687517       ,0              ,12             
386       ,371.973        ,0.120402       ,0.0481518      ,22.5777        ,0.686178       ,0              ,12             
387       ,371.144        ,0.11991        ,0.0480742      ,22.5728        ,0.686343       ,0              ,12             
388       ,369.604        ,0.119742       ,0.0478749      ,22.6359        ,0.687965       ,0              ,12             
389       ,369.717        ,0.119954       ,0.0479382      ,22.6135        ,0.687856       ,0              ,12             
390       ,369.23         ,0.119811       ,0.0478344      ,22.6488        ,0.688347       ,0              ,12             
391       ,368.876        ,0.11965        ,0.0477763      ,22.6622        ,0.688639       ,0              ,12             
392       ,369.694        ,0.119896       ,0.0478839      ,22.6389        ,0.687639       ,0              ,12             
393       ,369.978        ,0.120001       ,0.0479601      ,22.6084        ,0.68751        ,0              ,12             
394       ,369.818        ,0.119751       ,0.047893       ,22.6244        ,0.688055       ,0              ,12             
395       ,369.435        ,0.119747       ,0.0478607      ,22.6361        ,0.688201       ,0              ,12             
396       ,369.786        ,0.119887       ,0.0478951      ,22.6338        ,0.687491       ,0              ,12             
397       ,370.247        ,0.119915       ,0.0479776      ,22.6051        ,0.687393       ,0              ,12             
398       ,370.369        ,0.119992       ,0.0480002      ,22.5969        ,0.686865       ,0              ,12             
399       ,370.577        ,0.120003       ,0.047992       ,22.6094        ,0.687097       ,0              ,12             
400       ,369.548        ,0.11981        ,0.0479355      ,22.6253        ,0.68762        ,0              ,12             
401       ,369.38         ,0.119836       ,0.0478683      ,22.6358        ,0.688045       ,0              ,12             
402       ,369.48         ,0.119754       ,0.0478649      ,22.6402        ,0.68785        ,0              ,12             
403       ,369.615        ,0.12002        ,0.0478789      ,22.6372        ,0.688053       ,0              ,12             
404       ,369.07         ,0.119681       ,0.0478         ,22.6639        ,0.688374       ,0              ,12             
405       ,369.476        ,0.119821       ,0.0478737      ,22.6327        ,0.687968       ,0              ,12             
406       ,369.318        ,0.119749       ,0.047823       ,22.6537        ,0.688333       ,0              ,12             
407       ,368.98         ,0.119775       ,0.0478153      ,22.6542        ,0.688291       ,0              ,12             
408       ,369.267        ,0.11974        ,0.0478162      ,22.6533        ,0.688443       ,0              ,12             
409       ,369.216        ,0.119622       ,0.0478163      ,22.6559        ,0.688374       ,0              ,12             
410       ,369.197        ,0.119657       ,0.0478159      ,22.6561        ,0.688405       ,0              ,12             
411       ,369.433        ,0.119756       ,0.0478395      ,22.6463        ,0.688426       ,0              ,12             
412       ,369.147        ,0.119715       ,0.047798       ,22.6591        ,0.688459       ,0              ,12             
413       ,369.976        ,0.120013       ,0.0479156      ,22.6251        ,0.687855       ,0              ,12             
414       ,369.25         ,0.119793       ,0.0478304      ,22.6513        ,0.688289       ,0              ,12             
415       ,369.295        ,0.119784       ,0.0478304      ,22.6443        ,0.688106       ,0              ,12             
416       ,368.923        ,0.119719       ,0.0477894      ,22.6606        ,0.688486       ,0              ,12             
417       ,369.362        ,0.119713       ,0.0478355      ,22.6447        ,0.68835        ,0              ,12             
418       ,369.156        ,0.119852       ,0.047856       ,22.6425        ,0.688369       ,0              ,12             
419       ,369.416        ,0.119791       ,0.04782        ,22.6475        ,0.688264       ,0              ,12             
420       ,369.749        ,0.119731       ,0.0478812      ,22.6334        ,0.688037       ,0              ,12             
421       ,369.471        ,0.119917       ,0.0478815      ,22.6307        ,0.688004       ,0              ,12             
422       ,369.238        ,0.119861       ,0.0478468      ,22.6445        ,0.688337       ,0              ,12             
423       ,369.031        ,0.11986        ,0.047788       ,22.6556        ,0.688699       ,0              ,12             
424       ,369.026        ,0.119856       ,0.0478178      ,22.6458        ,0.688277       ,0              ,12             
425       ,369.861        ,0.11993        ,0.0478439      ,22.643         ,0.688015       ,0              ,12             
426       ,368.98         ,0.119696       ,0.047815       ,22.6481        ,0.688472       ,0              ,12             
427       ,368.52         ,0.119762       ,0.0477561      ,22.6743        ,0.688491       ,0              ,12             
428       ,369.316        ,0.119752       ,0.0478213      ,22.6502        ,0.688534       ,0              ,12             
429       ,369.97         ,0.120029       ,0.0478904      ,22.6302        ,0.687794       ,0              ,12             
430       ,369.338        ,0.119794       ,0.0478571      ,22.6396        ,0.688379       ,0              ,12             
431       ,369.118        ,0.119665       ,0.0478461      ,22.6431        ,0.688371       ,0              ,12             
432       ,369.176        ,0.119845       ,0.0478443      ,22.6433        ,0.688129       ,0              ,12             
433       ,369.688        ,0.120018       ,0.047889       ,22.6414        ,0.687659       ,0              ,12             
434       ,368.956        ,0.119745       ,0.0477849      ,22.661         ,0.688543       ,0              ,12             
435       ,368.892        ,0.119678       ,0.0478252      ,22.6529        ,0.688666       ,0              ,12             
436       ,369.354        ,0.119917       ,0.0478432      ,22.6425        ,0.688205       ,0              ,12             
437       ,369.227        ,0.119737       ,0.0478332      ,22.6439        ,0.688327       ,0              ,12             
438       ,369.464        ,0.119829       ,0.0478837      ,22.6315        ,0.68813        ,0              ,12             
439       ,369.725        ,0.119928       ,0.0478859      ,22.6277        ,0.687896       ,0              ,12             
440       ,368.869        ,0.119726       ,0.0477951      ,22.6613        ,0.68854        ,0              ,12             
441       ,368.95         ,0.119919       ,0.0478043      ,22.6537        ,0.68854        ,0              ,12             
442       ,369.233        ,0.119808       ,0.047838       ,22.6411        ,0.688279       ,0              ,12             
443       ,369.726        ,0.11984        ,0.0478472      ,22.6467        ,0.688159       ,0              ,12             
444       ,369.385        ,0.119772       ,0.0478389      ,22.6492        ,0.688277       ,0              ,12             
445       ,368.977        ,0.119824       ,0.0478069      ,22.6534        ,0.688486       ,0              ,12             
446       ,370.078        ,0.11996        ,0.0479169      ,22.626         ,0.687842       ,0              ,12             
447       ,368.849        ,0.119642       ,0.0478157      ,22.6527        ,0.688564       ,0              ,12             
448       ,368.925        ,0.119858       ,0.0477973      ,22.6596        ,0.6887         ,0              ,12             
449       ,369.241        ,0.119733       ,0.0478053      ,22.6578        ,0.688342       ,0              ,12             
450       ,369.144        ,0.119867       ,0.047813       ,22.6558        ,0.68836        ,0              ,12             
451       ,368.95         ,0.11956        ,0.0478048      ,22.6625        ,0.688614       ,0              ,12             
452       ,369.079        ,0.119755       ,0.0478094      ,22.6547        ,0.688417       ,0              ,12             
453       ,369.257        ,0.119712       ,0.0478275      ,22.6512        ,0.688106       ,0              ,12             
454       ,369.403        ,0.119661       ,0.0478419      ,22.6475        ,0.688348       ,0              ,12             
455       ,369.101        ,0.119702       ,0.0477912      ,22.6596        ,0.688659       ,0              ,12             
456       ,369.407        ,0.119857       ,0.0478425      ,22.6429        ,0.688257       ,0              ,12             
457       ,369.043        ,0.119744       ,0.0478042      ,22.6533        ,0.688631       ,0              ,12             
458       ,369.044        ,0.119619       ,0.0478124      ,22.653         ,0.688541       ,0              ,12             
459       ,369.14         ,0.119877       ,0.0478256      ,22.649         ,0.688125       ,0              ,12             
460       ,369.813        ,0.120055       ,0.0478843      ,22.6348        ,0.688013       ,0              ,12             
461       ,369.337        ,0.119852       ,0.0478213      ,22.6475        ,0.688312       ,0              ,12             
462       ,368.973        ,0.119761       ,0.0478102      ,22.6525        ,0.688347       ,0              ,12             
463       ,369.536        ,0.119792       ,0.0478601      ,22.6329        ,0.688131       ,0              ,12             
464       ,369.218        ,0.119765       ,0.0478436      ,22.6462        ,0.68839        ,0              ,12             
465       ,369.273        ,0.119848       ,0.0478378      ,22.6405        ,0.688426       ,0              ,12             
466       ,369.236        ,0.119743       ,0.047845       ,22.6505        ,0.688194       ,0              ,12             
467       ,368.976        ,0.119738       ,0.0478182      ,22.6513        ,0.688343       ,0              ,12             
468       ,369.756        ,0.119872       ,0.0478798      ,22.6287        ,0.688187       ,0              ,12             
469       ,369.629        ,0.119799       ,0.0478735      ,22.6405        ,0.687975       ,0              ,12             
470       ,368.652        ,0.11977        ,0.0477823      ,22.6611        ,0.688612       ,0              ,12             
471       ,369.472        ,0.119825       ,0.0478663      ,22.6333        ,0.688089       ,0              ,12             
472       ,368.745        ,0.11972        ,0.0477988      ,22.6628        ,0.688461       ,0              ,12             
473       ,368.866        ,0.11971        ,0.0477712      ,22.6611        ,0.68867        ,0              ,12             
474       ,368.5          ,0.119592       ,0.0477607      ,22.6731        ,0.688765       ,0              ,12             
475       ,369.253        ,0.119805       ,0.0478124      ,22.6522        ,0.688647       ,0              ,12             
476       ,369.213        ,0.119911       ,0.0478272      ,22.6517        ,0.688428       ,0              ,12             
477       ,369.53         ,0.119871       ,0.047874       ,22.6291        ,0.68802        ,0              ,12             
478       ,369.584        ,0.11969        ,0.0478227      ,22.6537        ,0.687969       ,0              ,12             
479       ,369.075        ,0.119691       ,0.0478107      ,22.657         ,0.688145       ,0              ,12             
480       ,368.918        ,0.119727       ,0.0478165      ,22.6522        ,0.688557       ,0              ,12             
481       ,369.159        ,0.1196         ,0.0478057      ,22.6516        ,0.688484       ,0              ,12             
482       ,368.947        ,0.119721       ,0.0477972      ,22.6553        ,0.688583       ,0              ,12             
483       ,369.199        ,0.119895       ,0.0478314      ,22.6491        ,0.688494       ,0              ,12             
484       ,369.247        ,0.119776       ,0.0478267      ,22.6514        ,0.688111       ,0              ,12             
485       ,369.292        ,0.119749       ,0.0478373      ,22.6458        ,0.688346       ,0              ,12             
486       ,369.141        ,0.119778       ,0.0478253      ,22.6505        ,0.688371       ,0              ,12             
487       ,369.279        ,0.119788       ,0.0478418      ,22.6438        ,0.688367       ,0              ,12             
488       ,369.184        ,0.119792       ,0.0478238      ,22.6569        ,0.688055       ,0              ,12             
489       ,369.223        ,0.119636       ,0.0478471      ,22.6473        ,0.688402       ,0              ,12             
490       ,368.775        ,0.119758       ,0.0478005      ,22.6578        ,0.688624       ,0              ,12             
491       ,369.289        ,0.119633       ,0.0478378      ,22.6465        ,0.688266       ,0              ,12             
492       ,369.184        ,0.119835       ,0.0478519      ,22.6357        ,0.688272       ,0              ,12             
493       ,369.585        ,0.119746       ,0.047848       ,22.6496        ,0.688005       ,0              ,12             
494       ,370.12         ,0.119787       ,0.0479354      ,22.6148        ,0.687473       ,0              ,12             
495       ,369.727        ,0.119787       ,0.0478844      ,22.6295        ,0.688079       ,0              ,12             
496       ,369.889        ,0.119723       ,0.0478802      ,22.6354        ,0.688146       ,0              ,12             
497       ,369.468        ,0.119773       ,0.0478587      ,22.637         ,0.688309       ,0              ,12             
498       ,369.838        ,0.119949       ,0.0479057      ,22.6304        ,0.68777        ,0              ,12             
499       ,369.138        ,0.119648       ,0.0478142      ,22.6455        ,0.688307       ,0              ,12             
500       ,369.241        ,0.119593       ,0.0478496      ,22.6373        ,0.688259       ,0              ,12             


==> tables/no_op_loss.txt <==
ep,vgg,a,lpips,b,c,d,e
1         ,1264.41        ,0              ,0.409784       ,0              ,0              ,0.000106758    ,72             
2         ,1083.76        ,0              ,0.372968       ,0              ,0              ,0.000106758    ,72             
3         ,796.129        ,0              ,0.18793        ,0              ,0              ,0.000106758    ,72             
4         ,740.146        ,0              ,0.151279       ,0              ,0              ,0.000106758    ,72             
5         ,710.718        ,0              ,0.119319       ,0              ,0              ,0.000106758    ,72             
6         ,687.512        ,0              ,0.101471       ,0              ,0              ,0.000106758    ,72             
7         ,673.319        ,0              ,0.0933568      ,0              ,0              ,0.000106758    ,72             
8         ,657.764        ,0              ,0.0871648      ,0              ,0              ,0.000106758    ,72             
9         ,633.803        ,0              ,0.0801862      ,0              ,0              ,0.000106758    ,72             
10        ,625.271        ,0              ,0.0766297      ,0              ,0              ,0.000106758    ,72             
11        ,623.479        ,0              ,0.0741015      ,0              ,0              ,0.000106758    ,72             
12        ,615.382        ,0              ,0.0728118      ,0              ,0              ,0.000106758    ,72             
13        ,608.466        ,0              ,0.0704416      ,0              ,0              ,0.000106758    ,72             
14        ,600.683        ,0              ,0.0690847      ,0              ,0              ,0.000106758    ,72             
15        ,599.266        ,0              ,0.0688358      ,0              ,0              ,0.000106758    ,72             
16        ,584.553        ,0              ,0.0667543      ,0              ,0              ,0.000106758    ,72             
17        ,592.388        ,0              ,0.0669922      ,0              ,0              ,0.000106758    ,72             
18        ,580.804        ,0              ,0.0655162      ,0              ,0              ,0.000106758    ,72             
19        ,583.076        ,0              ,0.0648028      ,0              ,0              ,0.000106758    ,72             
20        ,590.575        ,0              ,0.0656177      ,0              ,0              ,0.000106758    ,72             
21        ,576.354        ,0              ,0.0640366      ,0              ,0              ,0.000106758    ,72             
22        ,566.046        ,0              ,0.0623004      ,0              ,0              ,0.000106758    ,72             
23        ,576.431        ,0              ,0.0630392      ,0              ,0              ,0.000106758    ,72             
24        ,562.108        ,0              ,0.061893       ,0              ,0              ,0.000106758    ,72             
25        ,573.015        ,0              ,0.0633931      ,0              ,0              ,0.000106758    ,72             
26        ,559.028        ,0              ,0.0601206      ,0              ,0              ,7.9259e-05     ,72             
27        ,569.458        ,0              ,0.0606534      ,0              ,0              ,6.4475e-05     ,72             
28        ,559.126        ,0              ,0.0588338      ,0              ,0              ,7.67295e-05    ,72             
29        ,562.97         ,0              ,0.0597372      ,0              ,0              ,9.33168e-05    ,72             
30        ,556.454        ,0              ,0.0587334      ,0              ,0              ,9.72816e-05    ,72             
31        ,557.956        ,0              ,0.0587614      ,0              ,0              ,0.00010298     ,72             
32        ,560.291        ,0              ,0.059          ,0              ,0              ,0.000106919    ,72             
33        ,550.093        ,0              ,0.0572724      ,0              ,0              ,0.000108915    ,72             
34        ,556.539        ,0              ,0.0583151      ,0              ,0              ,0.000108563    ,72             
35        ,547.5          ,0              ,0.0571748      ,0              ,0              ,0.000112473    ,72             
36        ,556.975        ,0              ,0.0581545      ,0              ,0              ,0.000112973    ,72             
37        ,544.407        ,0              ,0.056351       ,0              ,0              ,0.000117332    ,72             
38        ,549.421        ,0              ,0.0566674      ,0              ,0              ,0.000118896    ,72             
39        ,541.635        ,0              ,0.0555006      ,0              ,0              ,0.000117258    ,72             
40        ,545.53         ,0              ,0.0564349      ,0              ,0              ,0.000108382    ,72             
41        ,544.639        ,0              ,0.0557403      ,0              ,0              ,0.000102807    ,72             
42        ,554.234        ,0              ,0.057263       ,0              ,0              ,0.000107606    ,72             
43        ,548.325        ,0              ,0.0563186      ,0              ,0              ,0.000118549    ,72             
44        ,536.365        ,0              ,0.0552984      ,0              ,0              ,0.000123929    ,72             
45        ,544.887        ,0              ,0.0563637      ,0              ,0              ,0.00012585     ,72             
46        ,546.642        ,0              ,0.0561611      ,0              ,0              ,0.000120472    ,72             
47        ,545.064        ,0              ,0.0560305      ,0              ,0              ,0.000116695    ,72             
48        ,540.314        ,0              ,0.0556408      ,0              ,0              ,0.000113995    ,72             
49        ,541.965        ,0              ,0.0558476      ,0              ,0              ,0.00011478     ,72             
50        ,540.019        ,0              ,0.0552569      ,0              ,0              ,0.000108929    ,72             
51        ,541.149        ,0              ,0.0552853      ,0              ,0              ,0.000118691    ,72             
52        ,550.058        ,0              ,0.0565961      ,0              ,0              ,0.000110255    ,72             
53        ,540.919        ,0              ,0.0551706      ,0              ,0              ,0.000116327    ,72             
54        ,535.999        ,0              ,0.0545165      ,0              ,0              ,0.000118037    ,72             
55        ,537.623        ,0              ,0.0546545      ,0              ,0              ,0.000115117    ,72             
56        ,532.338        ,0              ,0.0541055      ,0              ,0              ,0.000103813    ,72             
57        ,534.379        ,0              ,0.0546442      ,0              ,0              ,0.000104456    ,72             
58        ,540.159        ,0              ,0.0550579      ,0              ,0              ,0.000107854    ,72             
59        ,542.278        ,0              ,0.0552618      ,0              ,0              ,0.000107921    ,72             
60        ,538.216        ,0              ,0.0547986      ,0              ,0              ,0.000105887    ,72             
61        ,539.662        ,0              ,0.0552129      ,0              ,0              ,0.00010579     ,72             
62        ,536.292        ,0              ,0.0546674      ,0              ,0              ,9.51744e-05    ,72             
63        ,535.331        ,0              ,0.0544603      ,0              ,0              ,9.72625e-05    ,72             
64        ,533.508        ,0              ,0.0540987      ,0              ,0              ,0.000105466    ,72             
65        ,539.757        ,0              ,0.0547345      ,0              ,0              ,0.000109472    ,72             
66        ,535.126        ,0              ,0.0541833      ,0              ,0              ,9.90467e-05    ,72             
67        ,531.983        ,0              ,0.0538848      ,0              ,0              ,9.75036e-05    ,72             
68        ,541.964        ,0              ,0.0550527      ,0              ,0              ,9.89924e-05    ,72             
69        ,526.49         ,0              ,0.0529944      ,0              ,0              ,9.37682e-05    ,72             
70        ,534.233        ,0              ,0.0542345      ,0              ,0              ,9.72537e-05    ,72             
71        ,536.706        ,0              ,0.0540562      ,0              ,0              ,9.8142e-05     ,72             
72        ,523.385        ,0              ,0.0527259      ,0              ,0              ,9.02636e-05    ,72             
73        ,526.801        ,0              ,0.0530323      ,0              ,0              ,9.05335e-05    ,72             
74        ,534.767        ,0              ,0.0542639      ,0              ,0              ,9.96224e-05    ,72             
75        ,532.296        ,0              ,0.0541721      ,0              ,0              ,0.00010323     ,72             
76        ,528.988        ,0              ,0.0536056      ,0              ,0              ,0.000103161    ,72             
77        ,521.088        ,0              ,0.0524372      ,0              ,0              ,9.6792e-05     ,72             
78        ,529.26         ,0              ,0.0531296      ,0              ,0              ,9.62085e-05    ,72             
79        ,524.076        ,0              ,0.052913       ,0              ,0              ,9.23857e-05    ,72             
80        ,522.644        ,0              ,0.0524302      ,0              ,0              ,9.24488e-05    ,72             
81        ,527.894        ,0              ,0.0534942      ,0              ,0              ,8.83829e-05    ,72             
82        ,516.107        ,0              ,0.0520296      ,0              ,0              ,8.9042e-05     ,72             
83        ,532.1          ,0              ,0.0537934      ,0              ,0              ,8.72849e-05    ,72             
84        ,520.457        ,0              ,0.0524237      ,0              ,0              ,9.02188e-05    ,72             
85        ,531.409        ,0              ,0.0536825      ,0              ,0              ,8.80678e-05    ,72             
86        ,518.727        ,0              ,0.052296       ,0              ,0              ,8.99721e-05    ,72             
87        ,515.914        ,0              ,0.0515778      ,0              ,0              ,8.78412e-05    ,72             
88        ,522.237        ,0              ,0.0525684      ,0              ,0              ,9.13134e-05    ,72             
89        ,528.517        ,0              ,0.0532488      ,0              ,0              ,8.52939e-05    ,72             
90        ,517.353        ,0              ,0.0522677      ,0              ,0              ,9.04896e-05    ,72             
91        ,511.187        ,0              ,0.0514787      ,0              ,0              ,8.66387e-05    ,72             
92        ,523.766        ,0              ,0.0525412      ,0              ,0              ,8.44796e-05    ,72             
93        ,528.179        ,0              ,0.0529391      ,0              ,0              ,8.44213e-05    ,72             
94        ,518.979        ,0              ,0.051939       ,0              ,0              ,7.79506e-05    ,72             
95        ,530.73         ,0              ,0.0539119      ,0              ,0              ,8.34974e-05    ,72             
96        ,518.064        ,0              ,0.0519114      ,0              ,0              ,8.33166e-05    ,72             
97        ,509.747        ,0              ,0.0508287      ,0              ,0              ,8.06119e-05    ,72             
98        ,524.445        ,0              ,0.0524845      ,0              ,0              ,7.95357e-05    ,72             
99        ,518.419        ,0              ,0.0515335      ,0              ,0              ,8.62418e-05    ,72             
100       ,521.744        ,0              ,0.0519891      ,0              ,0              ,9.54506e-05    ,72             
101       ,526.727        ,0              ,0.0526568      ,0              ,0              ,9.52432e-05    ,72             
102       ,520.142        ,0              ,0.0523595      ,0              ,0              ,9.50577e-05    ,72             
103       ,517.147        ,0              ,0.0520078      ,0              ,0              ,8.43961e-05    ,72             
104       ,521.692        ,0              ,0.0522688      ,0              ,0              ,8.2343e-05     ,72             
105       ,522.413        ,0              ,0.0524367      ,0              ,0              ,8.1143e-05     ,72             
106       ,514.428        ,0              ,0.0510272      ,0              ,0              ,7.94191e-05    ,72             
107       ,513.895        ,0              ,0.05115        ,0              ,0              ,7.99053e-05    ,72             
108       ,514.152        ,0              ,0.0513021      ,0              ,0              ,7.84011e-05    ,72             
109       ,520.801        ,0              ,0.0522597      ,0              ,0              ,7.82501e-05    ,72             
110       ,513.526        ,0              ,0.0512875      ,0              ,0              ,7.97452e-05    ,72             
111       ,522.103        ,0              ,0.0526832      ,0              ,0              ,8.16168e-05    ,72             
112       ,520.123        ,0              ,0.0522926      ,0              ,0              ,7.7845e-05     ,72             
113       ,516.194        ,0              ,0.051245       ,0              ,0              ,6.98913e-05    ,72             
114       ,516.608        ,0              ,0.0511386      ,0              ,0              ,6.8957e-05     ,72             
115       ,518.334        ,0              ,0.0514586      ,0              ,0              ,6.9501e-05     ,72             
116       ,507.307        ,0              ,0.0503482      ,0              ,0              ,6.16856e-05    ,72             
117       ,515.846        ,0              ,0.0513618      ,0              ,0              ,6.54593e-05    ,72             
118       ,518.704        ,0              ,0.0513861      ,0              ,0              ,6.87006e-05    ,72             
119       ,509.704        ,0              ,0.0503423      ,0              ,0              ,6.61596e-05    ,72             
120       ,517.289        ,0              ,0.0512075      ,0              ,0              ,6.72241e-05    ,72             
121       ,516.164        ,0              ,0.0513685      ,0              ,0              ,6.79225e-05    ,72             
122       ,517.354        ,0              ,0.0509697      ,0              ,0              ,6.9599e-05     ,72             
123       ,510.286        ,0              ,0.0505046      ,0              ,0              ,7.13216e-05    ,72             
124       ,513.134        ,0              ,0.0513965      ,0              ,0              ,6.7252e-05     ,72             
125       ,513.986        ,0              ,0.0511417      ,0              ,0              ,6.78269e-05    ,72             
126       ,510.333        ,0              ,0.0505293      ,0              ,0              ,6.68663e-05    ,72             
127       ,510.089        ,0              ,0.050574       ,0              ,0              ,7.11345e-05    ,72             
128       ,512.739        ,0              ,0.0508779      ,0              ,0              ,7.09754e-05    ,72             
129       ,510.637        ,0              ,0.0505183      ,0              ,0              ,6.82532e-05    ,72             
130       ,510.768        ,0              ,0.0508399      ,0              ,0              ,6.84326e-05    ,72             
131       ,503.705        ,0              ,0.0497966      ,0              ,0              ,6.50139e-05    ,72             
132       ,509.617        ,0              ,0.050606       ,0              ,0              ,6.2143e-05     ,72             
133       ,509.203        ,0              ,0.0506068      ,0              ,0              ,6.95427e-05    ,72             
134       ,510.026        ,0              ,0.0504509      ,0              ,0              ,6.71157e-05    ,72             
135       ,508.33         ,0              ,0.0502557      ,0              ,0              ,6.30479e-05    ,72             
136       ,506.799        ,0              ,0.0503778      ,0              ,0              ,6.30572e-05    ,72             
137       ,499.396        ,0              ,0.0495022      ,0              ,0              ,6.18521e-05    ,72             
138       ,507.996        ,0              ,0.0504372      ,0              ,0              ,6.51519e-05    ,72             
139       ,510.635        ,0              ,0.0506075      ,0              ,0              ,6.77115e-05    ,72             
140       ,515.663        ,0              ,0.0512798      ,0              ,0              ,7.07425e-05    ,72             
141       ,513.37         ,0              ,0.050964       ,0              ,0              ,6.87716e-05    ,72             
142       ,512.672        ,0              ,0.0505108      ,0              ,0              ,6.9221e-05     ,72             
143       ,510.712        ,0              ,0.0505595      ,0              ,0              ,6.79429e-05    ,72             
144       ,510.435        ,0              ,0.0505312      ,0              ,0              ,6.61488e-05    ,72             
145       ,504.556        ,0              ,0.0495615      ,0              ,0              ,6.0057e-05     ,72             
146       ,512.239        ,0              ,0.0508264      ,0              ,0              ,6.10995e-05    ,72             
147       ,507.594        ,0              ,0.0500036      ,0              ,0              ,6.32308e-05    ,72             
148       ,507.302        ,0              ,0.0498733      ,0              ,0              ,6.4827e-05     ,72             
149       ,503.882        ,0              ,0.0495473      ,0              ,0              ,6.3972e-05     ,72             
150       ,507.47         ,0              ,0.0500517      ,0              ,0              ,6.51401e-05    ,72             
151       ,495.329        ,0              ,0.0487198      ,0              ,0              ,6.57661e-05    ,72             
152       ,507.927        ,0              ,0.0499878      ,0              ,0              ,6.66835e-05    ,72             
153       ,506.706        ,0              ,0.0501338      ,0              ,0              ,6.04126e-05    ,72             
154       ,504.729        ,0              ,0.0499843      ,0              ,0              ,5.93695e-05    ,72             
155       ,517.027        ,0              ,0.0508684      ,0              ,0              ,6.32822e-05    ,72             
156       ,502.884        ,0              ,0.049423       ,0              ,0              ,6.53302e-05    ,72             
157       ,505.851        ,0              ,0.0497326      ,0              ,0              ,6.51554e-05    ,72             
158       ,501.113        ,0              ,0.049221       ,0              ,0              ,6.11063e-05    ,72             
159       ,500.856        ,0              ,0.0491374      ,0              ,0              ,5.70976e-05    ,72             
160       ,513.09         ,0              ,0.0506614      ,0              ,0              ,5.73723e-05    ,72             
161       ,511.849        ,0              ,0.0505565      ,0              ,0              ,5.98155e-05    ,72             
162       ,503.964        ,0              ,0.049668       ,0              ,0              ,6.06863e-05    ,72             
163       ,507.558        ,0              ,0.049703       ,0              ,0              ,6.1756e-05     ,72             
164       ,512.936        ,0              ,0.0503873      ,0              ,0              ,6.66305e-05    ,72             
165       ,499.873        ,0              ,0.0493918      ,0              ,0              ,6.62737e-05    ,72             
166       ,500.995        ,0              ,0.0492823      ,0              ,0              ,6.78527e-05    ,72             
167       ,504.246        ,0              ,0.0494941      ,0              ,0              ,6.30616e-05    ,72             
168       ,502.853        ,0              ,0.049444       ,0              ,0              ,6.13871e-05    ,72             
169       ,509.342        ,0              ,0.0502492      ,0              ,0              ,6.26811e-05    ,72             
170       ,505.966        ,0              ,0.0497066      ,0              ,0              ,6.14911e-05    ,72             
171       ,497.528        ,0              ,0.0484548      ,0              ,0              ,5.76867e-05    ,72             
172       ,499.092        ,0              ,0.0490302      ,0              ,0              ,5.46632e-05    ,72             
173       ,507.243        ,0              ,0.0498143      ,0              ,0              ,5.73337e-05    ,72             
174       ,496.11         ,0              ,0.0485137      ,0              ,0              ,5.5322e-05     ,72             
175       ,505.305        ,0              ,0.0491862      ,0              ,0              ,5.213e-05      ,72             
176       ,506.668        ,0              ,0.049739       ,0              ,0              ,4.96709e-05    ,72             
177       ,503.397        ,0              ,0.0492603      ,0              ,0              ,4.96105e-05    ,72             
178       ,501.961        ,0              ,0.0492412      ,0              ,0              ,5.22949e-05    ,72             
179       ,508.803        ,0              ,0.0497207      ,0              ,0              ,5.08193e-05    ,72             
180       ,492.773        ,0              ,0.0482679      ,0              ,0              ,5.07423e-05    ,72             
181       ,501.66         ,0              ,0.0491506      ,0              ,0              ,5.22302e-05    ,72             
182       ,509.265        ,0              ,0.0499192      ,0              ,0              ,5.39696e-05    ,72             
183       ,507.363        ,0              ,0.0494022      ,0              ,0              ,5.32141e-05    ,72             
184       ,507.088        ,0              ,0.0498449      ,0              ,0              ,5.19345e-05    ,72             
185       ,503.07         ,0              ,0.0494659      ,0              ,0              ,4.71619e-05    ,72             
186       ,495.2          ,0              ,0.0487546      ,0              ,0              ,4.90981e-05    ,72             
187       ,495.592        ,0              ,0.0483378      ,0              ,0              ,5.15086e-05    ,72             
188       ,496.713        ,0              ,0.0485558      ,0              ,0              ,5.1876e-05     ,72             
189       ,500.893        ,0              ,0.0493873      ,0              ,0              ,5.44167e-05    ,72             
190       ,506.94         ,0              ,0.049638       ,0              ,0              ,5.53778e-05    ,72             
191       ,502.161        ,0              ,0.0489757      ,0              ,0              ,5.36912e-05    ,72             
192       ,493.974        ,0              ,0.0481724      ,0              ,0              ,5.31952e-05    ,72             
193       ,494.857        ,0              ,0.0483034      ,0              ,0              ,5.08228e-05    ,72             
194       ,502.064        ,0              ,0.049163       ,0              ,0              ,5.01028e-05    ,72             
195       ,499.792        ,0              ,0.048583       ,0              ,0              ,5.1379e-05     ,72             
196       ,492.801        ,0              ,0.0481647      ,0              ,0              ,5.10183e-05    ,72             
197       ,497.324        ,0              ,0.0483011      ,0              ,0              ,5.19886e-05    ,72             
198       ,500.889        ,0              ,0.0488529      ,0              ,0              ,5.18598e-05    ,72             
199       ,505.414        ,0              ,0.0495689      ,0              ,0              ,5.34636e-05    ,72             
200       ,500.159        ,0              ,0.0487075      ,0              ,0              ,5.35238e-05    ,72             
201       ,501.066        ,0              ,0.0487816      ,0              ,0              ,5.5885e-05     ,72             
202       ,494.179        ,0              ,0.048335       ,0              ,0              ,5.44548e-05    ,72             
203       ,494.047        ,0              ,0.0483382      ,0              ,0              ,4.99011e-05    ,72             
204       ,491.343        ,0              ,0.0478109      ,0              ,0              ,4.7578e-05     ,72             
205       ,505.024        ,0              ,0.049403       ,0              ,0              ,4.77984e-05    ,72             
206       ,500.214        ,0              ,0.048976       ,0              ,0              ,4.74764e-05    ,72             
207       ,504.914        ,0              ,0.0493209      ,0              ,0              ,4.69815e-05    ,72             
208       ,498.608        ,0              ,0.0485015      ,0              ,0              ,4.73934e-05    ,72             
209       ,501.272        ,0              ,0.0488747      ,0              ,0              ,4.57703e-05    ,72             
210       ,496.203        ,0              ,0.0484625      ,0              ,0              ,4.46277e-05    ,72             
211       ,500.14         ,0              ,0.0489845      ,0              ,0              ,4.39589e-05    ,72             
212       ,493.276        ,0              ,0.0480946      ,0              ,0              ,4.33355e-05    ,72             
213       ,502.55         ,0              ,0.0493077      ,0              ,0              ,4.521e-05      ,72             
214       ,500.147        ,0              ,0.0487349      ,0              ,0              ,4.69863e-05    ,72             
215       ,492.349        ,0              ,0.0482533      ,0              ,0              ,4.53055e-05    ,72             
216       ,491.31         ,0              ,0.0475407      ,0              ,0              ,4.57355e-05    ,72             
217       ,502.609        ,0              ,0.0489638      ,0              ,0              ,4.6627e-05     ,72             
218       ,484.434        ,0              ,0.0469908      ,0              ,0              ,4.59285e-05    ,72             
219       ,495.074        ,0              ,0.0480362      ,0              ,0              ,4.77158e-05    ,72             
220       ,498.968        ,0              ,0.0487428      ,0              ,0              ,4.66708e-05    ,72             
221       ,493.725        ,0              ,0.0479058      ,0              ,0              ,4.86356e-05    ,72             
222       ,497.206        ,0              ,0.0485265      ,0              ,0              ,4.91037e-05    ,72             
223       ,497.572        ,0              ,0.0484317      ,0              ,0              ,4.87713e-05    ,72             
224       ,493.454        ,0              ,0.0481891      ,0              ,0              ,4.64072e-05    ,72             
225       ,492.415        ,0              ,0.048145       ,0              ,0              ,4.56675e-05    ,72             
226       ,500.898        ,0              ,0.0487541      ,0              ,0              ,4.51776e-05    ,72             
227       ,493.971        ,0              ,0.0480237      ,0              ,0              ,4.50793e-05    ,72             
228       ,496.648        ,0              ,0.0483907      ,0              ,0              ,4.35198e-05    ,72             
229       ,500.704        ,0              ,0.0485584      ,0              ,0              ,4.66483e-05    ,72             
230       ,496.952        ,0              ,0.0484531      ,0              ,0              ,4.81417e-05    ,72             
231       ,494.519        ,0              ,0.0480261      ,0              ,0              ,4.57746e-05    ,72             
232       ,496.617        ,0              ,0.0481353      ,0              ,0              ,4.52019e-05    ,72             
233       ,490.192        ,0              ,0.0476142      ,0              ,0              ,4.37108e-05    ,72             
234       ,492.098        ,0              ,0.0475081      ,0              ,0              ,4.5131e-05     ,72             
235       ,495.662        ,0              ,0.0479426      ,0              ,0              ,4.45838e-05    ,72             
236       ,495.018        ,0              ,0.048138       ,0              ,0              ,4.4188e-05     ,72             
237       ,508.723        ,0              ,0.04948        ,0              ,0              ,4.42108e-05    ,72             
238       ,495.387        ,0              ,0.0478296      ,0              ,0              ,4.55751e-05    ,72             
239       ,501.655        ,0              ,0.0488789      ,0              ,0              ,4.58555e-05    ,72             
240       ,492.563        ,0              ,0.0478138      ,0              ,0              ,4.5933e-05     ,72             
241       ,491.759        ,0              ,0.0479769      ,0              ,0              ,4.4427e-05     ,72             
242       ,490.068        ,0              ,0.0474847      ,0              ,0              ,4.33791e-05    ,72             
243       ,492.466        ,0              ,0.0477903      ,0              ,0              ,4.41669e-05    ,72             
244       ,493.528        ,0              ,0.0480142      ,0              ,0              ,4.1104e-05     ,72             
245       ,484.788        ,0              ,0.0471034      ,0              ,0              ,4.26389e-05    ,72             
246       ,500.406        ,0              ,0.0487885      ,0              ,0              ,4.18657e-05    ,72             
247       ,489.057        ,0              ,0.0474538      ,0              ,0              ,4.25309e-05    ,72             
248       ,504.008        ,0              ,0.0490304      ,0              ,0              ,4.16421e-05    ,72             
249       ,488.194        ,0              ,0.0477325      ,0              ,0              ,4.32532e-05    ,72             
250       ,491.803        ,0              ,0.0477146      ,0              ,0              ,4.42709e-05    ,72             
251       ,497.218        ,0              ,0.0482129      ,0              ,0              ,4.48349e-05    ,72             
252       ,494.913        ,0              ,0.0478253      ,0              ,0              ,4.5649e-05     ,72             
253       ,499.785        ,0              ,0.0483823      ,0              ,0              ,4.3835e-05     ,72             
254       ,486.666        ,0              ,0.047321       ,0              ,0              ,4.36055e-05    ,72             
255       ,492.09         ,0              ,0.0476954      ,0              ,0              ,4.25669e-05    ,72             
256       ,489.713        ,0              ,0.0479429      ,0              ,0              ,4.19218e-05    ,72             
257       ,494.172        ,0              ,0.048166       ,0              ,0              ,4.38637e-05    ,72             
258       ,495.278        ,0              ,0.048353       ,0              ,0              ,4.62751e-05    ,72             
259       ,488.321        ,0              ,0.0473624      ,0              ,0              ,4.57084e-05    ,72             
260       ,486.867        ,0              ,0.0472551      ,0              ,0              ,4.73348e-05    ,72             
261       ,495.15         ,0              ,0.0480837      ,0              ,0              ,4.72409e-05    ,72             
262       ,500.063        ,0              ,0.0484404      ,0              ,0              ,4.47728e-05    ,72             
263       ,483.367        ,0              ,0.0466345      ,0              ,0              ,4.3521e-05     ,72             
264       ,481.619        ,0              ,0.0466744      ,0              ,0              ,4.27544e-05    ,72             
265       ,498.456        ,0              ,0.0484653      ,0              ,0              ,4.29864e-05    ,72             
266       ,493.597        ,0              ,0.047754       ,0              ,0              ,4.29472e-05    ,72             
267       ,491.719        ,0              ,0.0475445      ,0              ,0              ,4.32511e-05    ,72             
268       ,495.648        ,0              ,0.0476595      ,0              ,0              ,4.39505e-05    ,72             
269       ,497.784        ,0              ,0.048155       ,0              ,0              ,4.5188e-05     ,72             
270       ,491.328        ,0              ,0.0475685      ,0              ,0              ,4.3952e-05     ,72             
271       ,493.411        ,0              ,0.0480088      ,0              ,0              ,4.30039e-05    ,72             
272       ,479.968        ,0              ,0.0463909      ,0              ,0              ,4.35452e-05    ,72             
273       ,490.167        ,0              ,0.0475631      ,0              ,0              ,4.30355e-05    ,72             
274       ,493.341        ,0              ,0.0475321      ,0              ,0              ,4.13197e-05    ,72             
275       ,484.466        ,0              ,0.0467906      ,0              ,0              ,4.06721e-05    ,72             
276       ,487.719        ,0              ,0.047103       ,0              ,0              ,4.15e-05       ,72             
277       ,490.926        ,0              ,0.0475882      ,0              ,0              ,4.14408e-05    ,72             
278       ,489.089        ,0              ,0.0474383      ,0              ,0              ,4.14456e-05    ,72             
279       ,490.972        ,0              ,0.048016       ,0              ,0              ,4.19699e-05    ,72             
280       ,499.543        ,0              ,0.0485521      ,0              ,0              ,4.40178e-05    ,72             
281       ,484.934        ,0              ,0.0470096      ,0              ,0              ,4.46149e-05    ,72             
282       ,492.709        ,0              ,0.0479606      ,0              ,0              ,4.39285e-05    ,72             
283       ,485.141        ,0              ,0.0468964      ,0              ,0              ,4.48227e-05    ,72             
284       ,489.168        ,0              ,0.0473711      ,0              ,0              ,4.41641e-05    ,72             
285       ,493.311        ,0              ,0.0477074      ,0              ,0              ,4.27269e-05    ,72             
286       ,487.139        ,0              ,0.0468501      ,0              ,0              ,4.1414e-05     ,72             
287       ,486.452        ,0              ,0.0471         ,0              ,0              ,4.09541e-05    ,72             
288       ,489.511        ,0              ,0.0473056      ,0              ,0              ,4.02475e-05    ,72             
289       ,488.541        ,0              ,0.0474654      ,0              ,0              ,4.05248e-05    ,72             
290       ,488.156        ,0              ,0.0474067      ,0              ,0              ,4.08851e-05    ,72             
291       ,486.539        ,0              ,0.0469409      ,0              ,0              ,4.10397e-05    ,72             
292       ,497.114        ,0              ,0.0482261      ,0              ,0              ,4.09573e-05    ,72             
293       ,495.242        ,0              ,0.0480317      ,0              ,0              ,4.13845e-05    ,72             
294       ,499.21         ,0              ,0.0483277      ,0              ,0              ,4.13895e-05    ,72             
295       ,488.916        ,0              ,0.0474341      ,0              ,0              ,4.02065e-05    ,72             
296       ,493.251        ,0              ,0.0474877      ,0              ,0              ,4.09077e-05    ,72             
297       ,482.64         ,0              ,0.0468212      ,0              ,0              ,4.12831e-05    ,72             
298       ,500.708        ,0              ,0.0482972      ,0              ,0              ,4.13305e-05    ,72             
299       ,487.898        ,0              ,0.0472169      ,0              ,0              ,4.12149e-05    ,72             
300       ,482.988        ,0              ,0.0465763      ,0              ,0              ,4.07558e-05    ,72             
301       ,496.208        ,0              ,0.0482147      ,0              ,0              ,4.17132e-05    ,72             
302       ,490.785        ,0              ,0.0474893      ,0              ,0              ,4.15557e-05    ,72             
303       ,489.03         ,0              ,0.0472611      ,0              ,0              ,4.09203e-05    ,72             
304       ,486.119        ,0              ,0.047261       ,0              ,0              ,4.13159e-05    ,72             
305       ,491.357        ,0              ,0.0477658      ,0              ,0              ,4.13193e-05    ,72             
306       ,494.103        ,0              ,0.0479046      ,0              ,0              ,4.14876e-05    ,72             
307       ,484.788        ,0              ,0.0470466      ,0              ,0              ,4.09501e-05    ,72             
308       ,487.408        ,0              ,0.0467518      ,0              ,0              ,4.06902e-05    ,72             
309       ,490.499        ,0              ,0.047362       ,0              ,0              ,4.11676e-05    ,72             
310       ,486.228        ,0              ,0.0471745      ,0              ,0              ,4.17067e-05    ,72             
311       ,492.28         ,0              ,0.0473185      ,0              ,0              ,4.23674e-05    ,72             
312       ,496.582        ,0              ,0.0479343      ,0              ,0              ,4.19883e-05    ,72             
313       ,486.632        ,0              ,0.0468022      ,0              ,0              ,4.28148e-05    ,72             
314       ,485.985        ,0              ,0.0471657      ,0              ,0              ,4.19866e-05    ,72             
315       ,489.769        ,0              ,0.0474358      ,0              ,0              ,4.13507e-05    ,72             
316       ,486.118        ,0              ,0.0468548      ,0              ,0              ,4.07291e-05    ,72             
317       ,488.709        ,0              ,0.0472549      ,0              ,0              ,4.09891e-05    ,72             
318       ,489.232        ,0              ,0.0473604      ,0              ,0              ,4.03335e-05    ,72             
319       ,479.591        ,0              ,0.0461317      ,0              ,0              ,4.0958e-05     ,72             
320       ,479.667        ,0              ,0.0465701      ,0              ,0              ,4.14962e-05    ,72             
321       ,491.77         ,0              ,0.0473323      ,0              ,0              ,4.15691e-05    ,72             
322       ,486.719        ,0              ,0.0472746      ,0              ,0              ,4.19429e-05    ,72             
323       ,490.16         ,0              ,0.0472214      ,0              ,0              ,4.20614e-05    ,72             
324       ,490.762        ,0              ,0.0473504      ,0              ,0              ,4.18019e-05    ,72             
325       ,491.165        ,0              ,0.0476306      ,0              ,0              ,4.07794e-05    ,72             
326       ,486.896        ,0              ,0.046916       ,0              ,0              ,4.02883e-05    ,72             
327       ,487.127        ,0              ,0.0471969      ,0              ,0              ,4.07151e-05    ,72             
328       ,489.331        ,0              ,0.0471417      ,0              ,0              ,3.97501e-05    ,72             
329       ,492.857        ,0              ,0.0473758      ,0              ,0              ,3.98807e-05    ,72             
330       ,490.52         ,0              ,0.0476995      ,0              ,0              ,4.08977e-05    ,72             
331       ,486.706        ,0              ,0.0468746      ,0              ,0              ,4.12039e-05    ,72             
332       ,495.532        ,0              ,0.0481041      ,0              ,0              ,4.0839e-05     ,72             
333       ,490.195        ,0              ,0.0476059      ,0              ,0              ,4.09873e-05    ,72             
334       ,484.844        ,0              ,0.0466777      ,0              ,0              ,4.11517e-05    ,72             
335       ,487.955        ,0              ,0.0470135      ,0              ,0              ,4.10496e-05    ,72             
336       ,480.4          ,0              ,0.0459074      ,0              ,0              ,4.08857e-05    ,72             
337       ,490.266        ,0              ,0.0471122      ,0              ,0              ,4.05296e-05    ,72             
338       ,491.444        ,0              ,0.0476446      ,0              ,0              ,4.0225e-05     ,72             
339       ,482.124        ,0              ,0.0467024      ,0              ,0              ,4.05944e-05    ,72             
340       ,495.308        ,0              ,0.0477941      ,0              ,0              ,4.02063e-05    ,72             
341       ,488.655        ,0              ,0.0470796      ,0              ,0              ,4.05078e-05    ,72             
342       ,486.433        ,0              ,0.0470456      ,0              ,0              ,4.03678e-05    ,72             
343       ,490.996        ,0              ,0.0474444      ,0              ,0              ,4.05234e-05    ,72             
344       ,486.542        ,0              ,0.0471771      ,0              ,0              ,4.10629e-05    ,72             
345       ,489.179        ,0              ,0.0471366      ,0              ,0              ,4.03025e-05    ,72             
346       ,496.072        ,0              ,0.0479104      ,0              ,0              ,4.02119e-05    ,72             
347       ,486.194        ,0              ,0.0468834      ,0              ,0              ,4.03787e-05    ,72             
348       ,481.51         ,0              ,0.0467106      ,0              ,0              ,4.04188e-05    ,72             
349       ,485.714        ,0              ,0.0468462      ,0              ,0              ,4.10777e-05    ,72             
350       ,484.248        ,0              ,0.0468029      ,0              ,0              ,4.03255e-05    ,72             
351       ,483.124        ,0              ,0.0467829      ,0              ,0              ,4.00639e-05    ,72             
352       ,489.228        ,0              ,0.0476282      ,0              ,0              ,4.05766e-05    ,72             
353       ,484.58         ,0              ,0.0467867      ,0              ,0              ,4.02339e-05    ,72             
354       ,490.658        ,0              ,0.0475163      ,0              ,0              ,4.01295e-05    ,72             
355       ,489.243        ,0              ,0.0473877      ,0              ,0              ,4.01167e-05    ,72             
356       ,482.56         ,0              ,0.0464644      ,0              ,0              ,4.03731e-05    ,72             
357       ,489.777        ,0              ,0.0474635      ,0              ,0              ,4.05502e-05    ,72             
358       ,485.166        ,0              ,0.0468764      ,0              ,0              ,4.0756e-05     ,72             
359       ,488.909        ,0              ,0.0467477      ,0              ,0              ,4.10824e-05    ,72             
360       ,492.061        ,0              ,0.0474797      ,0              ,0              ,4.06343e-05    ,72             
361       ,485.516        ,0              ,0.0469371      ,0              ,0              ,4.05297e-05    ,72             
362       ,486.997        ,0              ,0.046776       ,0              ,0              ,4.07086e-05    ,72             
363       ,490.026        ,0              ,0.0473069      ,0              ,0              ,4.05122e-05    ,72             
364       ,487.97         ,0              ,0.0469614      ,0              ,0              ,4.02528e-05    ,72             
365       ,483.717        ,0              ,0.0467163      ,0              ,0              ,4.02728e-05    ,72             
366       ,484.536        ,0              ,0.0470473      ,0              ,0              ,4.00479e-05    ,72             
367       ,487.285        ,0              ,0.0468606      ,0              ,0              ,4.00261e-05    ,72             
368       ,492.632        ,0              ,0.0476813      ,0              ,0              ,4.01338e-05    ,72             
369       ,493.244        ,0              ,0.0476719      ,0              ,0              ,4.01785e-05    ,72             
370       ,482.988        ,0              ,0.0466534      ,0              ,0              ,3.96997e-05    ,72             
371       ,481.737        ,0              ,0.0465584      ,0              ,0              ,3.9635e-05     ,72             
372       ,492.937        ,0              ,0.0475104      ,0              ,0              ,3.97836e-05    ,72             
373       ,482.445        ,0              ,0.0466435      ,0              ,0              ,3.93085e-05    ,72             
374       ,486.864        ,0              ,0.0467958      ,0              ,0              ,3.94063e-05    ,72             
375       ,485.698        ,0              ,0.0468449      ,0              ,0              ,3.90959e-05    ,72             
376       ,487.98         ,0              ,0.0471226      ,0              ,0              ,3.90857e-05    ,72             
377       ,477.141        ,0              ,0.0457968      ,0              ,0              ,3.88598e-05    ,72             
378       ,493.252        ,0              ,0.0475786      ,0              ,0              ,3.91763e-05    ,72             
379       ,483.489        ,0              ,0.0465735      ,0              ,0              ,3.87584e-05    ,72             
380       ,481.419        ,0              ,0.0466293      ,0              ,0              ,3.84455e-05    ,72             
381       ,484.981        ,0              ,0.0465975      ,0              ,0              ,3.83175e-05    ,72             
382       ,491.119        ,0              ,0.0474358      ,0              ,0              ,3.85008e-05    ,72             
383       ,497            ,0              ,0.0483211      ,0              ,0              ,3.84224e-05    ,72             
384       ,487.691        ,0              ,0.0471156      ,0              ,0              ,3.90432e-05    ,72             
385       ,494.15         ,0              ,0.0479264      ,0              ,0              ,3.93387e-05    ,72             
386       ,494.192        ,0              ,0.0481054      ,0              ,0              ,3.93434e-05    ,72             
387       ,486.729        ,0              ,0.0466685      ,0              ,0              ,3.94646e-05    ,72             
388       ,481.749        ,0              ,0.0465182      ,0              ,0              ,3.93703e-05    ,72             
389       ,490.262        ,0              ,0.0473132      ,0              ,0              ,3.98338e-05    ,72             
390       ,482.779        ,0              ,0.0463286      ,0              ,0              ,3.98567e-05    ,72             
391       ,492.135        ,0              ,0.047582       ,0              ,0              ,4.01494e-05    ,72             
392       ,491.292        ,0              ,0.0474561      ,0              ,0              ,4.06585e-05    ,72             
393       ,483.692        ,0              ,0.0467489      ,0              ,0              ,4.06351e-05    ,72             
394       ,482.763        ,0              ,0.0463853      ,0              ,0              ,4.03434e-05    ,72             
395       ,490.58         ,0              ,0.0474593      ,0              ,0              ,4.01539e-05    ,72             
396       ,490.841        ,0              ,0.0472818      ,0              ,0              ,3.99024e-05    ,72             
397       ,482.443        ,0              ,0.0466275      ,0              ,0              ,3.98932e-05    ,72             
398       ,471.216        ,0              ,0.045047       ,0              ,0              ,3.97549e-05    ,72             
399       ,480.386        ,0              ,0.0464708      ,0              ,0              ,4.00684e-05    ,72             
400       ,488.115        ,0              ,0.0467608      ,0              ,0              ,3.96537e-05    ,72             


==> tables/op_loss.txt <==
ep,vgg,a,lpips,b,c,d,e
1         ,1274           ,0              ,0.413966       ,0              ,0              ,0.000106758    ,72             
2         ,1088.99        ,0              ,0.375112       ,0              ,0              ,0.000106758    ,72             
3         ,841.361        ,0              ,0.219029       ,0              ,0              ,0.000106758    ,72             
4         ,739.505        ,0              ,0.149599       ,0              ,0              ,0.000106758    ,72             
5         ,709.804        ,0              ,0.117358       ,0              ,0              ,0.000106758    ,72             
6         ,683.373        ,0              ,0.0996871      ,0              ,0              ,0.000106758    ,72             
7         ,670.085        ,0              ,0.0917988      ,0              ,0              ,0.000106758    ,72             
8         ,654.834        ,0              ,0.0866935      ,0              ,0              ,0.000106758    ,72             
9         ,631.606        ,0              ,0.0797286      ,0              ,0              ,0.000106758    ,72             
10        ,624.858        ,0              ,0.075902       ,0              ,0              ,0.000106758    ,72             
11        ,622.482        ,0              ,0.0739607      ,0              ,0              ,0.000106758    ,72             
12        ,613.23         ,0              ,0.0728233      ,0              ,0              ,0.000106758    ,72             
13        ,610.937        ,0              ,0.0701495      ,0              ,0              ,0.000106758    ,72             
14        ,596.5          ,0              ,0.0685788      ,0              ,0              ,0.000106758    ,72             
15        ,597.234        ,0              ,0.0685892      ,0              ,0              ,0.000106758    ,72             
16        ,585.83         ,0              ,0.0662697      ,0              ,0              ,0.000106758    ,72             
17        ,588.049        ,0              ,0.0665241      ,0              ,0              ,0.000106758    ,72             
18        ,577.15         ,0              ,0.0646243      ,0              ,0              ,0.000106758    ,72             
19        ,580.752        ,0              ,0.0649835      ,0              ,0              ,0.000106758    ,72             
20        ,587.545        ,0              ,0.0650562      ,0              ,0              ,0.000106758    ,72             
21        ,566.308        ,0              ,0.0624082      ,0              ,0              ,0.000106758    ,72             
22        ,567.554        ,0              ,0.0624768      ,0              ,0              ,0.000106758    ,72             
23        ,579.869        ,0              ,0.0634017      ,0              ,0              ,0.000106758    ,72             
24        ,560.93         ,0              ,0.0619853      ,0              ,0              ,0.000106758    ,72             
25        ,574.858        ,0              ,0.0630792      ,0              ,0              ,0.000106758    ,72             
26        ,557.625        ,0              ,0.059977       ,0              ,0              ,7.84292e-05    ,72             
27        ,561.026        ,0              ,0.0593987      ,0              ,0              ,6.85135e-05    ,72             
28        ,554.529        ,0              ,0.0586327      ,0              ,0              ,7.72136e-05    ,72             
29        ,554.26         ,0              ,0.0583206      ,0              ,0              ,9.03383e-05    ,72             
30        ,539.73         ,0              ,0.0562638      ,0              ,0              ,9.73433e-05    ,72             
31        ,535.856        ,0              ,0.0556995      ,0              ,0              ,0.000102454    ,72             
32        ,534.835        ,0              ,0.0554444      ,0              ,0              ,0.000109451    ,72             
33        ,518.387        ,0              ,0.0530691      ,0              ,0              ,0.000111362    ,72             
34        ,520.252        ,0              ,0.0537997      ,0              ,0              ,0.000113349    ,72             
35        ,512.937        ,0              ,0.0525998      ,0              ,0              ,0.000114447    ,72             
36        ,509.744        ,0              ,0.0519874      ,0              ,0              ,0.000112482    ,72             
37        ,496.772        ,0              ,0.0506444      ,0              ,0              ,0.000115381    ,72             
38        ,493.593        ,0              ,0.0497955      ,0              ,0              ,0.000118433    ,72             
39        ,490.347        ,0              ,0.0490435      ,0              ,0              ,0.000106067    ,72             
40        ,481.129        ,0              ,0.0482529      ,0              ,0              ,9.91347e-05    ,72             
41        ,484.154        ,0              ,0.0480485      ,0              ,0              ,9.40695e-05    ,72             
42        ,478.806        ,0              ,0.0472889      ,0              ,0              ,9.43839e-05    ,72             
43        ,475.993        ,0              ,0.0474432      ,0              ,0              ,0.000100805    ,72             
44        ,462.4          ,0              ,0.0459202      ,0              ,0              ,0.000100145    ,72             
45        ,460.628        ,0              ,0.0459432      ,0              ,0              ,9.51559e-05    ,72             
46        ,458.945        ,0              ,0.0453028      ,0              ,0              ,8.28314e-05    ,72             
47        ,451.075        ,0              ,0.0444941      ,0              ,0              ,7.87618e-05    ,72             
48        ,447.257        ,0              ,0.0443472      ,0              ,0              ,7.89721e-05    ,72             
49        ,445.624        ,0              ,0.0437571      ,0              ,0              ,7.73391e-05    ,72             
50        ,440.595        ,0              ,0.0429979      ,0              ,0              ,7.24194e-05    ,72             
51        ,444.522        ,0              ,0.0434145      ,0              ,0              ,7.87486e-05    ,72             
52        ,441.669        ,0              ,0.0433313      ,0              ,0              ,6.59353e-05    ,72             
53        ,429.604        ,0              ,0.0421647      ,0              ,0              ,7.30396e-05    ,72             
54        ,432.055        ,0              ,0.0418645      ,0              ,0              ,6.77276e-05    ,72             
55        ,426.762        ,0              ,0.0417892      ,0              ,0              ,6.03952e-05    ,72             
56        ,420.316        ,0              ,0.0408496      ,0              ,0              ,4.98868e-05    ,72             
57        ,417.104        ,0              ,0.0406796      ,0              ,0              ,5.25845e-05    ,72             
58        ,414.828        ,0              ,0.0399829      ,0              ,0              ,4.85204e-05    ,72             
59        ,420.076        ,0              ,0.040706       ,0              ,0              ,4.70768e-05    ,72             
60        ,414.282        ,0              ,0.0401909      ,0              ,0              ,4.77536e-05    ,72             
61        ,418.133        ,0              ,0.0406388      ,0              ,0              ,4.83259e-05    ,72             
62        ,410.882        ,0              ,0.039814       ,0              ,0              ,4.58519e-05    ,72             
63        ,407.958        ,0              ,0.0391059      ,0              ,0              ,4.62387e-05    ,72             
64        ,408.925        ,0              ,0.0391241      ,0              ,0              ,4.89758e-05    ,72             
65        ,411.282        ,0              ,0.0394088      ,0              ,0              ,4.71491e-05    ,72             
66        ,402.716        ,0              ,0.0385774      ,0              ,0              ,4.1093e-05     ,72             
67        ,402.991        ,0              ,0.0388201      ,0              ,0              ,3.98161e-05    ,72             
68        ,403.701        ,0              ,0.0384386      ,0              ,0              ,3.78781e-05    ,72             
69        ,393.664        ,0              ,0.0376322      ,0              ,0              ,3.35365e-05    ,72             
70        ,392.018        ,0              ,0.0376344      ,0              ,0              ,3.55005e-05    ,72             
71        ,395.544        ,0              ,0.0376935      ,0              ,0              ,3.37126e-05    ,72             
72        ,388.057        ,0              ,0.0372123      ,0              ,0              ,3.31319e-05    ,72             
73        ,393.89         ,0              ,0.0376342      ,0              ,0              ,3.14729e-05    ,72             
74        ,393.303        ,0              ,0.0373306      ,0              ,0              ,3.34425e-05    ,72             
75        ,392.419        ,0              ,0.0373694      ,0              ,0              ,3.23254e-05    ,72             
76        ,389.109        ,0              ,0.0369945      ,0              ,0              ,2.94755e-05    ,72             
77        ,379.737        ,0              ,0.035723       ,0              ,0              ,2.59717e-05    ,72             
78        ,386.41         ,0              ,0.0363116      ,0              ,0              ,2.64919e-05    ,72             
79        ,377.398        ,0              ,0.0358302      ,0              ,0              ,2.51855e-05    ,72             
80        ,380.307        ,0              ,0.0359497      ,0              ,0              ,2.47685e-05    ,72             
81        ,376.281        ,0              ,0.0356394      ,0              ,0              ,2.70603e-05    ,72             
82        ,368.808        ,0              ,0.0348574      ,0              ,0              ,2.42372e-05    ,72             
83        ,380.658        ,0              ,0.0361361      ,0              ,0              ,2.43442e-05    ,72             
84        ,374.302        ,0              ,0.0352652      ,0              ,0              ,2.53661e-05    ,72             
85        ,381.002        ,0              ,0.0361903      ,0              ,0              ,2.64158e-05    ,72             
86        ,369.53         ,0              ,0.0346098      ,0              ,0              ,2.16278e-05    ,72             
87        ,368.221        ,0              ,0.0347618      ,0              ,0              ,2.11745e-05    ,72             
88        ,373.166        ,0              ,0.035074       ,0              ,0              ,2.19659e-05    ,72             
89        ,373.353        ,0              ,0.0353358      ,0              ,0              ,1.90744e-05    ,72             
90        ,368.917        ,0              ,0.0348312      ,0              ,0              ,2.11887e-05    ,72             
91        ,361.64         ,0              ,0.0342242      ,0              ,0              ,2.07816e-05    ,72             
92        ,365.35         ,0              ,0.034273       ,0              ,0              ,1.83377e-05    ,72             
93        ,374.841        ,0              ,0.035155       ,0              ,0              ,1.93453e-05    ,72             
94        ,366.178        ,0              ,0.0341365      ,0              ,0              ,1.90832e-05    ,72             
95        ,372.829        ,0              ,0.0353256      ,0              ,0              ,1.74836e-05    ,72             
96        ,359.561        ,0              ,0.0335429      ,0              ,0              ,1.68647e-05    ,72             
97        ,359.315        ,0              ,0.0335823      ,0              ,0              ,1.57758e-05    ,72             
98        ,365.141        ,0              ,0.0340902      ,0              ,0              ,1.82569e-05    ,72             
99        ,365.602        ,0              ,0.0340368      ,0              ,0              ,1.6508e-05     ,72             
100       ,367.664        ,0              ,0.0339858      ,0              ,0              ,1.85496e-05    ,72             
101       ,366.106        ,0              ,0.0339776      ,0              ,0              ,1.87124e-05    ,72             
102       ,359.292        ,0              ,0.0337318      ,0              ,0              ,1.87137e-05    ,72             
103       ,359.759        ,0              ,0.0337393      ,0              ,0              ,1.55836e-05    ,72             
104       ,357.451        ,0              ,0.0332184      ,0              ,0              ,1.59842e-05    ,72             
105       ,362.092        ,0              ,0.0340699      ,0              ,0              ,1.43468e-05    ,72             
106       ,356.916        ,0              ,0.0332197      ,0              ,0              ,1.53216e-05    ,72             
107       ,355.85         ,0              ,0.0331221      ,0              ,0              ,1.47935e-05    ,72             
108       ,352.656        ,0              ,0.0329584      ,0              ,0              ,1.37499e-05    ,72             
109       ,358.384        ,0              ,0.0334348      ,0              ,0              ,1.33094e-05    ,72             
110       ,353.357        ,0              ,0.0325443      ,0              ,0              ,1.49703e-05    ,72             
111       ,360.34         ,0              ,0.0338632      ,0              ,0              ,1.47145e-05    ,72             
112       ,358.587        ,0              ,0.0335787      ,0              ,0              ,1.55152e-05    ,72             
113       ,356.537        ,0              ,0.0329003      ,0              ,0              ,1.36151e-05    ,72             
114       ,354.326        ,0              ,0.0330049      ,0              ,0              ,1.33667e-05    ,72             
115       ,354.952        ,0              ,0.0330465      ,0              ,0              ,1.24655e-05    ,72             
116       ,345.872        ,0              ,0.0321188      ,0              ,0              ,1.22304e-05    ,72             
117       ,354.571        ,0              ,0.0331142      ,0              ,0              ,1.33798e-05    ,72             
118       ,351.349        ,0              ,0.0327468      ,0              ,0              ,1.24831e-05    ,72             
119       ,347.695        ,0              ,0.0317587      ,0              ,0              ,1.41052e-05    ,72             
120       ,352.581        ,0              ,0.0326032      ,0              ,0              ,1.207e-05      ,72             
121       ,348.88         ,0              ,0.0330526      ,0              ,0              ,1.20085e-05    ,72             
122       ,347.516        ,0              ,0.0318931      ,0              ,0              ,1.21081e-05    ,72             
123       ,345.728        ,0              ,0.0318704      ,0              ,0              ,1.14848e-05    ,72             
124       ,345.125        ,0              ,0.0328425      ,0              ,0              ,1.01251e-05    ,72             
125       ,347.543        ,0              ,0.0325636      ,0              ,0              ,1.04989e-05    ,72             
126       ,342.382        ,0              ,0.0316784      ,0              ,0              ,9.84832e-06    ,72             
127       ,345.776        ,0              ,0.0327941      ,0              ,0              ,1.04218e-05    ,72             
128       ,343.742        ,0              ,0.0318896      ,0              ,0              ,1.06959e-05    ,72             
129       ,343.175        ,0              ,0.0318231      ,0              ,0              ,1.13241e-05    ,72             
130       ,344.373        ,0              ,0.0321064      ,0              ,0              ,1.14304e-05    ,72             
131       ,337.983        ,0              ,0.0312338      ,0              ,0              ,1.05625e-05    ,72             
132       ,340.773        ,0              ,0.0315084      ,0              ,0              ,9.29819e-06    ,72             
133       ,343.652        ,0              ,0.0320606      ,0              ,0              ,1.01877e-05    ,72             
134       ,343.363        ,0              ,0.0319047      ,0              ,0              ,1.16079e-05    ,72             
135       ,344.747        ,0              ,0.0323873      ,0              ,0              ,8.79041e-06    ,72             
136       ,337.472        ,0              ,0.0314277      ,0              ,0              ,8.82529e-06    ,72             
137       ,335.715        ,0              ,0.0311066      ,0              ,0              ,9.48937e-06    ,72             
138       ,338.345        ,0              ,0.0317393      ,0              ,0              ,9.12671e-06    ,72             
139       ,336.117        ,0              ,0.0310044      ,0              ,0              ,9.63593e-06    ,72             
140       ,340.026        ,0              ,0.0315114      ,0              ,0              ,1.03174e-05    ,72             
141       ,340.601        ,0              ,0.0314477      ,0              ,0              ,1.15397e-05    ,72             
142       ,336.503        ,0              ,0.0310759      ,0              ,0              ,1.07303e-05    ,72             
143       ,340.693        ,0              ,0.0314477      ,0              ,0              ,9.80591e-06    ,72             
144       ,339.222        ,0              ,0.0316786      ,0              ,0              ,8.90555e-06    ,72             
145       ,337.674        ,0              ,0.0313685      ,0              ,0              ,8.20614e-06    ,72             
146       ,337.13         ,0              ,0.0308381      ,0              ,0              ,7.81229e-06    ,72             
147       ,337.229        ,0              ,0.0312042      ,0              ,0              ,8.69526e-06    ,72             
148       ,335.264        ,0              ,0.0309076      ,0              ,0              ,8.04093e-06    ,72             
149       ,337.774        ,0              ,0.0312238      ,0              ,0              ,8.9085e-06     ,72             
150       ,336.625        ,0              ,0.0314829      ,0              ,0              ,9.04341e-06    ,72             
151       ,327.616        ,0              ,0.0300466      ,0              ,0              ,8.48906e-06    ,72             
152       ,336.214        ,0              ,0.0310128      ,0              ,0              ,9.27458e-06    ,72             
153       ,336.897        ,0              ,0.0310366      ,0              ,0              ,8.6042e-06     ,72             
154       ,329.932        ,0              ,0.0306229      ,0              ,0              ,7.11246e-06    ,72             
155       ,339.883        ,0              ,0.0312808      ,0              ,0              ,8.43027e-06    ,72             
156       ,335.666        ,0              ,0.0311036      ,0              ,0              ,8.18658e-06    ,72             
157       ,332.401        ,0              ,0.0307431      ,0              ,0              ,8.69565e-06    ,72             
158       ,329.863        ,0              ,0.030721       ,0              ,0              ,8.41991e-06    ,72             
159       ,332.592        ,0              ,0.0306797      ,0              ,0              ,8.24633e-06    ,72             
160       ,340.388        ,0              ,0.0310459      ,0              ,0              ,9.52214e-06    ,72             
161       ,330.343        ,0              ,0.0305014      ,0              ,0              ,8.43923e-06    ,72             
162       ,331.889        ,0              ,0.030414       ,0              ,0              ,1.03232e-05    ,72             
163       ,335.711        ,0              ,0.0313205      ,0              ,0              ,9.14333e-06    ,72             
164       ,336.624        ,0              ,0.0308843      ,0              ,0              ,9.19911e-06    ,72             
165       ,327.354        ,0              ,0.0300235      ,0              ,0              ,9.03136e-06    ,72             
166       ,327.862        ,0              ,0.0297526      ,0              ,0              ,9.12011e-06    ,72             
167       ,331.038        ,0              ,0.0304654      ,0              ,0              ,8.07526e-06    ,72             
168       ,329.848        ,0              ,0.0304167      ,0              ,0              ,7.54028e-06    ,72             
169       ,336.408        ,0              ,0.0310842      ,0              ,0              ,7.30164e-06    ,72             
170       ,329.461        ,0              ,0.0304692      ,0              ,0              ,8.66108e-06    ,72             
171       ,327.217        ,0              ,0.0298652      ,0              ,0              ,7.46717e-06    ,72             
172       ,323.697        ,0              ,0.0296602      ,0              ,0              ,8.42498e-06    ,72             
173       ,328.436        ,0              ,0.0303569      ,0              ,0              ,7.43965e-06    ,72             
174       ,321.42         ,0              ,0.0294967      ,0              ,0              ,7.80629e-06    ,72             
175       ,326.608        ,0              ,0.0298446      ,0              ,0              ,7.50001e-06    ,72             
176       ,326.355        ,0              ,0.0298665      ,0              ,0              ,7.35923e-06    ,72             
177       ,325.094        ,0              ,0.0304614      ,0              ,0              ,8.41662e-06    ,72             
178       ,327.264        ,0              ,0.0301021      ,0              ,0              ,8.94724e-06    ,72             
179       ,333.591        ,0              ,0.0306733      ,0              ,0              ,7.89324e-06    ,72             
180       ,323.919        ,0              ,0.0301746      ,0              ,0              ,7.26266e-06    ,72             
181       ,322.883        ,0              ,0.0301232      ,0              ,0              ,6.98222e-06    ,72             
182       ,331.278        ,0              ,0.0306787      ,0              ,0              ,6.97654e-06    ,72             
183       ,331.491        ,0              ,0.0303112      ,0              ,0              ,6.9065e-06     ,72             
184       ,329.787        ,0              ,0.0303437      ,0              ,0              ,7.18012e-06    ,72             
185       ,325.871        ,0              ,0.0300818      ,0              ,0              ,7.46477e-06    ,72             
186       ,322.524        ,0              ,0.0304674      ,0              ,0              ,7.96321e-06    ,72             
187       ,325.089        ,0              ,0.0301999      ,0              ,0              ,7.55024e-06    ,72             
188       ,319.95         ,0              ,0.0293143      ,0              ,0              ,6.66318e-06    ,72             
189       ,320.808        ,0              ,0.0295132      ,0              ,0              ,7.11677e-06    ,72             
190       ,334.53         ,0              ,0.0314028      ,0              ,0              ,7.82211e-06    ,72             
191       ,330.019        ,0              ,0.0305491      ,0              ,0              ,7.27886e-06    ,72             
192       ,319.507        ,0              ,0.0292967      ,0              ,0              ,7.90572e-06    ,72             
193       ,320.091        ,0              ,0.0293574      ,0              ,0              ,7.05031e-06    ,72             
194       ,321.206        ,0              ,0.0290683      ,0              ,0              ,7.37999e-06    ,72             
195       ,328.008        ,0              ,0.0300872      ,0              ,0              ,7.25315e-06    ,72             
196       ,319.445        ,0              ,0.0295122      ,0              ,0              ,6.0449e-06     ,72             
197       ,324.844        ,0              ,0.0298603      ,0              ,0              ,6.50722e-06    ,72             
198       ,317.577        ,0              ,0.0290623      ,0              ,0              ,7.022e-06      ,72             
199       ,324.491        ,0              ,0.0296867      ,0              ,0              ,6.96139e-06    ,72             
200       ,323.521        ,0              ,0.0294434      ,0              ,0              ,6.85078e-06    ,72             
201       ,326.726        ,0              ,0.029952       ,0              ,0              ,6.95917e-06    ,72             
202       ,317.628        ,0              ,0.0293529      ,0              ,0              ,6.21422e-06    ,72             
203       ,318.767        ,0              ,0.0293267      ,0              ,0              ,6.60664e-06    ,72             
204       ,315.996        ,0              ,0.0292889      ,0              ,0              ,6.34265e-06    ,72             
205       ,319.174        ,0              ,0.0291923      ,0              ,0              ,6.09856e-06    ,72             
206       ,321.998        ,0              ,0.0293538      ,0              ,0              ,6.84185e-06    ,72             
207       ,320.599        ,0              ,0.0293084      ,0              ,0              ,7.28493e-06    ,72             
208       ,319.52         ,0              ,0.0290656      ,0              ,0              ,7.27044e-06    ,72             
209       ,320.656        ,0              ,0.029325       ,0              ,0              ,7.73961e-06    ,72             
210       ,319.192        ,0              ,0.0295309      ,0              ,0              ,6.67501e-06    ,72             
211       ,322.499        ,0              ,0.0300134      ,0              ,0              ,7.2325e-06     ,72             
212       ,317.769        ,0              ,0.029483       ,0              ,0              ,6.88602e-06    ,72             
213       ,323.256        ,0              ,0.0297649      ,0              ,0              ,6.40395e-06    ,72             
214       ,326.196        ,0              ,0.0305535      ,0              ,0              ,7.28161e-06    ,72             
215       ,319.069        ,0              ,0.0299501      ,0              ,0              ,6.93932e-06    ,72             
216       ,312.8          ,0              ,0.0290445      ,0              ,0              ,7.48088e-06    ,72             
217       ,320.998        ,0              ,0.0295029      ,0              ,0              ,7.24343e-06    ,72             
218       ,310.177        ,0              ,0.0286021      ,0              ,0              ,7.00367e-06    ,72             
219       ,320.694        ,0              ,0.029237       ,0              ,0              ,6.52686e-06    ,72             
220       ,318.042        ,0              ,0.029154       ,0              ,0              ,6.8909e-06     ,72             
221       ,317.714        ,0              ,0.0291798      ,0              ,0              ,6.94664e-06    ,72             
222       ,317.059        ,0              ,0.0287254      ,0              ,0              ,6.489e-06      ,72             
223       ,311.675        ,0              ,0.0282252      ,0              ,0              ,7.06863e-06    ,72             
224       ,312.369        ,0              ,0.0285235      ,0              ,0              ,7.34278e-06    ,72             
225       ,311.908        ,0              ,0.0286401      ,0              ,0              ,6.9606e-06     ,72             
226       ,319.337        ,0              ,0.0293595      ,0              ,0              ,6.87664e-06    ,72             
227       ,310.053        ,0              ,0.0282564      ,0              ,0              ,7.40236e-06    ,72             
228       ,314.852        ,0              ,0.028674       ,0              ,0              ,6.51055e-06    ,72             
229       ,320.528        ,0              ,0.0295017      ,0              ,0              ,7.43854e-06    ,72             
230       ,314.763        ,0              ,0.0288743      ,0              ,0              ,6.82057e-06    ,72             
231       ,314.541        ,0              ,0.0293166      ,0              ,0              ,6.91031e-06    ,72             
232       ,320.386        ,0              ,0.0298274      ,0              ,0              ,7.54016e-06    ,72             
233       ,318.225        ,0              ,0.0295909      ,0              ,0              ,6.95885e-06    ,72             
234       ,312.448        ,0              ,0.0287917      ,0              ,0              ,7.3529e-06     ,72             
235       ,317.682        ,0              ,0.0295656      ,0              ,0              ,6.53885e-06    ,72             
236       ,315.741        ,0              ,0.0291495      ,0              ,0              ,6.90836e-06    ,72             
237       ,323.645        ,0              ,0.0300909      ,0              ,0              ,6.81431e-06    ,72             
238       ,316.46         ,0              ,0.0285912      ,0              ,0              ,7.23181e-06    ,72             
239       ,322.726        ,0              ,0.0309295      ,0              ,0              ,6.81438e-06    ,72             
240       ,311.475        ,0              ,0.0288696      ,0              ,0              ,7.19716e-06    ,72             
241       ,311.033        ,0              ,0.0286708      ,0              ,0              ,6.73403e-06    ,72             
242       ,307.049        ,0              ,0.0279606      ,0              ,0              ,7.51428e-06    ,72             
243       ,314.145        ,0              ,0.028583       ,0              ,0              ,6.96443e-06    ,72             
244       ,312.683        ,0              ,0.0284585      ,0              ,0              ,7.26176e-06    ,72             
245       ,305.793        ,0              ,0.0280077      ,0              ,0              ,7.08911e-06    ,72             
246       ,316.101        ,0              ,0.0289796      ,0              ,0              ,7.2618e-06     ,72             
247       ,310.766        ,0              ,0.028196       ,0              ,0              ,6.85317e-06    ,72             
248       ,318.431        ,0              ,0.0294269      ,0              ,0              ,7.06108e-06    ,72             
249       ,306.804        ,0              ,0.0282958      ,0              ,0              ,6.95555e-06    ,72             
250       ,313.884        ,0              ,0.0285222      ,0              ,0              ,6.70546e-06    ,72             
251       ,319.112        ,0              ,0.0289664      ,0              ,0              ,6.939e-06      ,72             
252       ,312.747        ,0              ,0.0282219      ,0              ,0              ,7.12112e-06    ,72             
253       ,315.442        ,0              ,0.0286249      ,0              ,0              ,6.87277e-06    ,72             
254       ,307.003        ,0              ,0.0282224      ,0              ,0              ,6.70428e-06    ,72             
255       ,315.022        ,0              ,0.0290138      ,0              ,0              ,7.44256e-06    ,72             
256       ,313.178        ,0              ,0.0288318      ,0              ,0              ,6.85951e-06    ,72             
257       ,317.217        ,0              ,0.0298728      ,0              ,0              ,6.59409e-06    ,72             
258       ,315.844        ,0              ,0.0289649      ,0              ,0              ,6.72165e-06    ,72             
259       ,311.498        ,0              ,0.028334       ,0              ,0              ,6.84043e-06    ,72             
260       ,304.724        ,0              ,0.0289949      ,0              ,0              ,6.96524e-06    ,72             
261       ,310.883        ,0              ,0.0282061      ,0              ,0              ,7.36072e-06    ,72             
262       ,315.587        ,0              ,0.0286005      ,0              ,0              ,6.63028e-06    ,72             
263       ,306.705        ,0              ,0.028074       ,0              ,0              ,6.99489e-06    ,72             
264       ,305.807        ,0              ,0.0279612      ,0              ,0              ,6.84586e-06    ,72             
265       ,309.907        ,0              ,0.0281684      ,0              ,0              ,6.63588e-06    ,72             
266       ,314.109        ,0              ,0.0289689      ,0              ,0              ,6.80798e-06    ,72             
267       ,314.73         ,0              ,0.0294802      ,0              ,0              ,7.30661e-06    ,72             
268       ,315.841        ,0              ,0.0289307      ,0              ,0              ,6.96403e-06    ,72             
269       ,308.904        ,0              ,0.0282343      ,0              ,0              ,7.06005e-06    ,72             
270       ,310.459        ,0              ,0.0285407      ,0              ,0              ,6.65575e-06    ,72             
271       ,309.082        ,0              ,0.0282344      ,0              ,0              ,6.92306e-06    ,72             
272       ,304.495        ,0              ,0.0277936      ,0              ,0              ,7.70334e-06    ,72             
273       ,306.644        ,0              ,0.0283908      ,0              ,0              ,7.71885e-06    ,72             
274       ,312.79         ,0              ,0.0281123      ,0              ,0              ,6.94494e-06    ,72             
275       ,306.425        ,0              ,0.0277216      ,0              ,0              ,7.08234e-06    ,72             
276       ,307.328        ,0              ,0.027792       ,0              ,0              ,7.15469e-06    ,72             
277       ,311.336        ,0              ,0.0285456      ,0              ,0              ,6.96235e-06    ,72             
278       ,308.208        ,0              ,0.0282157      ,0              ,0              ,6.5295e-06     ,72             
279       ,304.26         ,0              ,0.0275526      ,0              ,0              ,6.8096e-06     ,72             
280       ,307.122        ,0              ,0.0282532      ,0              ,0              ,6.69981e-06    ,72             
281       ,305.42         ,0              ,0.0279488      ,0              ,0              ,7.51507e-06    ,72             
282       ,308.08         ,0              ,0.0285912      ,0              ,0              ,6.81786e-06    ,72             
283       ,306.761        ,0              ,0.0281876      ,0              ,0              ,7.5863e-06     ,72             
284       ,310.505        ,0              ,0.029014       ,0              ,0              ,7.17102e-06    ,72             
285       ,309.206        ,0              ,0.0281485      ,0              ,0              ,7.68337e-06    ,72             
286       ,306.254        ,0              ,0.0275098      ,0              ,0              ,6.89335e-06    ,72             
287       ,304.361        ,0              ,0.0278665      ,0              ,0              ,7.44643e-06    ,72             
288       ,303.705        ,0              ,0.0275789      ,0              ,0              ,7.08337e-06    ,72             
289       ,305.817        ,0              ,0.0287016      ,0              ,0              ,7.01659e-06    ,72             
290       ,304.94         ,0              ,0.0282093      ,0              ,0              ,7.66685e-06    ,72             
291       ,304.087        ,0              ,0.0279132      ,0              ,0              ,7.14435e-06    ,72             
292       ,309.036        ,0              ,0.0283998      ,0              ,0              ,7.13194e-06    ,72             
293       ,308.629        ,0              ,0.0281484      ,0              ,0              ,6.98943e-06    ,72             
294       ,311.695        ,0              ,0.0286462      ,0              ,0              ,7.15627e-06    ,72             
295       ,305.569        ,0              ,0.0281787      ,0              ,0              ,7.41667e-06    ,72             
296       ,315.375        ,0              ,0.0290017      ,0              ,0              ,7.10447e-06    ,72             
297       ,300.556        ,0              ,0.0274041      ,0              ,0              ,7.11344e-06    ,72             
298       ,313.16         ,0              ,0.0287524      ,0              ,0              ,7.61778e-06    ,72             
299       ,305.922        ,0              ,0.0278758      ,0              ,0              ,7.03341e-06    ,72             
300       ,301.712        ,0              ,0.0281594      ,0              ,0              ,6.95908e-06    ,72             
301       ,308.871        ,0              ,0.0282898      ,0              ,0              ,6.9751e-06     ,72             
302       ,308.605        ,0              ,0.0285726      ,0              ,0              ,6.87497e-06    ,72             
303       ,307.456        ,0              ,0.0278408      ,0              ,0              ,7.56869e-06    ,72             
304       ,308.083        ,0              ,0.0280235      ,0              ,0              ,7.46792e-06    ,72             
305       ,308.934        ,0              ,0.0281592      ,0              ,0              ,7.34595e-06    ,72             
306       ,310.104        ,0              ,0.0281654      ,0              ,0              ,6.98343e-06    ,72             
307       ,301.163        ,0              ,0.0274231      ,0              ,0              ,6.88656e-06    ,72             
308       ,301.74         ,0              ,0.0275259      ,0              ,0              ,6.98449e-06    ,72             
309       ,307.026        ,0              ,0.0286709      ,0              ,0              ,6.92727e-06    ,72             
310       ,307.585        ,0              ,0.0291593      ,0              ,0              ,6.98566e-06    ,72             
311       ,303.837        ,0              ,0.0275528      ,0              ,0              ,7.20094e-06    ,72             
312       ,308.606        ,0              ,0.0277874      ,0              ,0              ,7.10327e-06    ,72             
313       ,301.662        ,0              ,0.0267897      ,0              ,0              ,7.27217e-06    ,72             
314       ,299.433        ,0              ,0.0269556      ,0              ,0              ,6.85296e-06    ,72             
315       ,300.38         ,0              ,0.027155       ,0              ,0              ,6.86944e-06    ,72             
316       ,298.014        ,0              ,0.0267402      ,0              ,0              ,6.76873e-06    ,72             
317       ,302.788        ,0              ,0.027076       ,0              ,0              ,6.91986e-06    ,72             
318       ,301.53         ,0              ,0.0270848      ,0              ,0              ,6.75185e-06    ,72             
319       ,296.048        ,0              ,0.0266624      ,0              ,0              ,6.68785e-06    ,72             
320       ,296.562        ,0              ,0.0268345      ,0              ,0              ,6.58445e-06    ,72             
321       ,302.89         ,0              ,0.0270762      ,0              ,0              ,7.22144e-06    ,72             
322       ,298.014        ,0              ,0.0268627      ,0              ,0              ,7.10429e-06    ,72             
323       ,298.273        ,0              ,0.0266318      ,0              ,0              ,7.04096e-06    ,72             
324       ,301            ,0              ,0.0266986      ,0              ,0              ,7.18439e-06    ,72             
325       ,303.254        ,0              ,0.0272224      ,0              ,0              ,7.17072e-06    ,72             
326       ,293.813        ,0              ,0.0264966      ,0              ,0              ,6.96183e-06    ,72             
327       ,297.146        ,0              ,0.0268876      ,0              ,0              ,7.15068e-06    ,72             
328       ,298.385        ,0              ,0.0265177      ,0              ,0              ,6.9915e-06     ,72             
329       ,304.678        ,0              ,0.0276221      ,0              ,0              ,6.90596e-06    ,72             
330       ,298.485        ,0              ,0.0268123      ,0              ,0              ,6.74099e-06    ,72             
331       ,295.934        ,0              ,0.0265101      ,0              ,0              ,6.95437e-06    ,72             
332       ,301.638        ,0              ,0.0271735      ,0              ,0              ,6.85957e-06    ,72             
333       ,297.08         ,0              ,0.0270033      ,0              ,0              ,6.75506e-06    ,72             
334       ,296.081        ,0              ,0.0265579      ,0              ,0              ,6.61133e-06    ,72             
335       ,298.192        ,0              ,0.0264518      ,0              ,0              ,7.26678e-06    ,72             
336       ,289.616        ,0              ,0.0258054      ,0              ,0              ,7.0108e-06     ,72             
337       ,303.213        ,0              ,0.027083       ,0              ,0              ,6.88748e-06    ,72             
338       ,300.332        ,0              ,0.0273136      ,0              ,0              ,7.18469e-06    ,72             
339       ,291.578        ,0              ,0.0262889      ,0              ,0              ,6.73188e-06    ,72             
340       ,303.539        ,0              ,0.0272836      ,0              ,0              ,6.66822e-06    ,72             
341       ,294.198        ,0              ,0.0265861      ,0              ,0              ,6.79193e-06    ,72             
342       ,296.837        ,0              ,0.0268246      ,0              ,0              ,6.25453e-06    ,72             
343       ,296.906        ,0              ,0.0265346      ,0              ,0              ,6.4578e-06     ,72             
344       ,291.907        ,0              ,0.026359       ,0              ,0              ,6.75612e-06    ,72             
345       ,295.315        ,0              ,0.0262771      ,0              ,0              ,6.8115e-06     ,72             
346       ,298.952        ,0              ,0.0267804      ,0              ,0              ,6.66817e-06    ,72             
347       ,297.174        ,0              ,0.0265285      ,0              ,0              ,6.90855e-06    ,72             
348       ,292.49         ,0              ,0.0263945      ,0              ,0              ,6.79264e-06    ,72             
349       ,293.619        ,0              ,0.0263996      ,0              ,0              ,6.86403e-06    ,72             
350       ,290.781        ,0              ,0.0263715      ,0              ,0              ,7.02658e-06    ,72             
351       ,291.414        ,0              ,0.0262816      ,0              ,0              ,7.08415e-06    ,72             
352       ,295.21         ,0              ,0.026616       ,0              ,0              ,6.81046e-06    ,72             
353       ,289.961        ,0              ,0.0260661      ,0              ,0              ,6.60591e-06    ,72             
354       ,291.496        ,0              ,0.0257989      ,0              ,0              ,6.95039e-06    ,72             
355       ,293.478        ,0              ,0.0263949      ,0              ,0              ,6.71485e-06    ,72             
356       ,291.904        ,0              ,0.0259067      ,0              ,0              ,6.63827e-06    ,72             
357       ,294.697        ,0              ,0.0262669      ,0              ,0              ,6.61719e-06    ,72             
358       ,287.671        ,0              ,0.0258013      ,0              ,0              ,6.74816e-06    ,72             
359       ,294.657        ,0              ,0.0260563      ,0              ,0              ,6.78558e-06    ,72             
360       ,294.355        ,0              ,0.0260483      ,0              ,0              ,6.80498e-06    ,72             
361       ,289.237        ,0              ,0.0256522      ,0              ,0              ,6.58277e-06    ,72             
362       ,292.14         ,0              ,0.0259743      ,0              ,0              ,6.79904e-06    ,72             
363       ,290.969        ,0              ,0.0260641      ,0              ,0              ,6.95696e-06    ,72             
364       ,292.696        ,0              ,0.0260967      ,0              ,0              ,7.04717e-06    ,72             
365       ,287.483        ,0              ,0.0256119      ,0              ,0              ,6.54635e-06    ,72             
366       ,287.863        ,0              ,0.0259348      ,0              ,0              ,6.74186e-06    ,72             
367       ,288.502        ,0              ,0.0254003      ,0              ,0              ,6.83708e-06    ,72             
368       ,295.593        ,0              ,0.0264394      ,0              ,0              ,6.72831e-06    ,72             
369       ,293.837        ,0              ,0.026267       ,0              ,0              ,6.91339e-06    ,72             
370       ,289.827        ,0              ,0.0257831      ,0              ,0              ,6.88368e-06    ,72             
371       ,286.855        ,0              ,0.0257134      ,0              ,0              ,6.83907e-06    ,72             
372       ,297.544        ,0              ,0.0264508      ,0              ,0              ,6.49583e-06    ,72             
373       ,287.158        ,0              ,0.0257135      ,0              ,0              ,6.92091e-06    ,72             
374       ,292.369        ,0              ,0.0259244      ,0              ,0              ,6.78983e-06    ,72             
375       ,290.467        ,0              ,0.0257097      ,0              ,0              ,6.82973e-06    ,72             
376       ,292.898        ,0              ,0.0257687      ,0              ,0              ,7.00685e-06    ,72             
377       ,286.711        ,0              ,0.0257095      ,0              ,0              ,7.03437e-06    ,72             
378       ,293.29         ,0              ,0.0259998      ,0              ,0              ,6.68933e-06    ,72             
379       ,288.909        ,0              ,0.02582        ,0              ,0              ,7.56586e-06    ,72             
380       ,285.053        ,0              ,0.0256329      ,0              ,0              ,7.18201e-06    ,72             
381       ,293.174        ,0              ,0.0260809      ,0              ,0              ,7.03671e-06    ,72             
382       ,290.491        ,0              ,0.0259231      ,0              ,0              ,7.11981e-06    ,72             
383       ,291.997        ,0              ,0.0263169      ,0              ,0              ,7.12157e-06    ,72             
384       ,289.151        ,0              ,0.0258408      ,0              ,0              ,7.00524e-06    ,72             
385       ,294.189        ,0              ,0.0263776      ,0              ,0              ,6.70773e-06    ,72             
386       ,291.286        ,0              ,0.0261677      ,0              ,0              ,6.79999e-06    ,72             
387       ,293.969        ,0              ,0.0261604      ,0              ,0              ,6.69323e-06    ,72             
388       ,285.714        ,0              ,0.0254977      ,0              ,0              ,6.99004e-06    ,72             
389       ,290.586        ,0              ,0.0259332      ,0              ,0              ,7.01828e-06    ,72             
390       ,289.016        ,0              ,0.0256451      ,0              ,0              ,6.7241e-06     ,72             
391       ,293.167        ,0              ,0.0265802      ,0              ,0              ,7.19426e-06    ,72             
392       ,292.818        ,0              ,0.0262523      ,0              ,0              ,6.6891e-06     ,72             
393       ,289.096        ,0              ,0.0257307      ,0              ,0              ,6.63435e-06    ,72             
394       ,284.882        ,0              ,0.0253709      ,0              ,0              ,6.74676e-06    ,72             
395       ,290.797        ,0              ,0.0259351      ,0              ,0              ,7.06829e-06    ,72             
396       ,289.573        ,0              ,0.0258797      ,0              ,0              ,7.0594e-06     ,72             
397       ,286.268        ,0              ,0.0256214      ,0              ,0              ,7.30344e-06    ,72             
398       ,281.881        ,0              ,0.0252748      ,0              ,0              ,7.23038e-06    ,72             
399       ,283.059        ,0              ,0.0254201      ,0              ,0              ,7.12283e-06    ,72             
400       ,288.809        ,0              ,0.0257384      ,0              ,0              ,7.12247e-06    ,72             


==> tables/pose_ref.csv <==
ep,vgg_ghost,vgg_no_ghost
0,1030.21,1030.21
2,1003.47,1004.08
4,984.952,985.291
6,960.655,962.21
8,939.297,941.478
10,919.474,912.038
12,897.457,868.932
14,871.37,850.481
16,844.097,830.598
18,818.634,812.609
20,795.657,790.649
22,776.553,776.998
24,763.81,768.552
26,748.555,755.861
28,736.588,744.207
30,724.48,731.558
32,700.45,713.049
34,688.237,700.703
36,670.037,688.82
38,659.872,676.399
40,650.754,673.758
42,642.379,670.821
44,637.547,667.487
46,623.821,657.743
48,618.355,654.741
50,604.862,643.262
52,602.093,633.645
54,602.856,640.28
56,586.773,621.734
58,588.66,627.596
60,579.549,622.464
62,572.98,619.658
64,579.44,623.801
66,566.472,617.216
68,559.883,606.908
70,558.436,601.658
72,552.073,597.218
74,554.206,591.192
76,545.841,584.672
78,540.756,580.843
80,533.653,573.738
82,544.936,585.913
84,533.356,578.851
86,533.722,576.92
88,523.112,574.457
90,522.362,573.966
92,512.779,564.536
94,516.457,573.198
96,524.103,576.974
98,512.266,571.707
100,500.145,561.12
102,492.627,563.03
104,498.462,573.821
106,483.893,568.793
108,478.454,559.252
110,478.174,566.719
112,469.764,563.578
114,463.708,558.453
116,466.695,562.173
118,472.278,566.72
120,456.697,559.785
122,453.556,557.45
124,447.389,557.728
126,445.589,556.809
128,439.926,549.334
130,440.999,554.862
132,443.779,556.766
134,447.111,557.536
136,443.378,557.336
138,439.693,552.606
140,443.761,554.379
142,431.307,545.466
144,429.987,545.477
146,440.092,556.15
148,428.672,550.363
150,431.012,555.359
152,426.185,547.022
154,428.508,549.246
156,418.809,541.855
158,428.659,549.632
160,423.318,542.871
162,421.095,537.694
164,415.219,532.812
166,416.067,536.128
168,412.198,531.119
170,415.032,532.657
172,417.644,535.226
174,408.603,526.894
176,415.876,533.109
178,411.631,530.373
180,413.525,532.289
182,416.763,531.277
184,410.089,529.239
186,409.842,528.079
188,404.571,523.399
190,403.668,521.693
192,403.749,525.563
194,404.052,525.409
196,395.215,518.23
198,406.302,522.323
200,401.165,526.039
202,397.429,519.756
204,401.259,520.091
206,400.353,522.141
208,401.046,520.844
210,405.318,525.764
212,394.597,516.142
214,402.96,525.707
216,399.855,520.617
218,394.698,515.062
220,398.655,522.835
222,397.225,516.335
224,391.41,513.247
226,396.404,519.436
228,389.116,510.545
230,389.521,511.766
232,389.582,508.947
234,386.032,507.405
236,386.342,506.723
238,388.696,509.14
240,384.055,504.42
242,391.747,506.61
244,391.335,506.317
246,386.468,503.805
248,390.659,507.397
250,393.446,507.346
252,386.592,502.085
254,384.175,497.532
256,384.123,501.641
258,389.48,503.782
260,387.57,502.72
262,382.045,498.511
264,379.505,497.392
266,384.087,498.857
268,381.138,497.171
270,380.037,498.106
272,378.237,496.937
274,378.599,497.812
276,383.214,499.384
278,380.001,497.006
280,379.64,495.492
282,376.107,495.574
284,377.215,494.911
286,380.41,500.134
288,378.237,499.402
290,376.682,496.577
292,375.398,495.169
294,374.891,497.025
296,376.404,495.931
298,378.451,500.669
300,378.427,498.595
302,371.881,492.22
304,373.327,496.641
306,373.564,495.985
308,371.071,493.676
310,372.732,495.354
312,370.706,494.077
314,371.123,494.388
316,373.879,496.348
318,374.143,495.914
320,371.881,495.509
322,371.662,494.945
324,369.844,492.789
326,372.356,497.493
328,371.534,495.766
330,370.513,494.875
332,370.486,493.204
334,368.536,493.012
336,366.44,491.15
338,369.161,494.208
340,367.745,493.918
342,367.188,492.278
344,371.687,494.238
346,370.342,494.776
348,367.71,493.128
350,367.24,491.469
352,364.377,489.401
354,364.225,489.902
356,364.108,491.384
358,365.97,492.824
360,367.099,493.871
362,367.074,492.896
364,364.39,490.767
366,363.75,490.723
368,365.956,493.225
370,362.621,490.197
372,363.071,490.224
374,361.976,489.948
376,362.021,489.634
378,364.842,490.924
380,362.914,489.078
382,363.491,489.793
384,363.179,491.669
386,361.392,489.334
388,365.522,492.116
390,364.024,490.854
392,363.322,491.3
394,361.57,491.824
396,361.234,489.577
398,360.579,490.095
400,362.194,490.535
402,361.162,489.889
404,361.498,489.83
406,360.618,489.367
408,360.566,491.163
410,360.628,489.447
412,360.599,490.576
414,358.468,488.899
416,360.477,489.628
418,361.002,490.34
420,363.138,490.86
422,358.934,488.91
424,359.106,488.692
426,358.284,487.65
428,359.364,489.168
430,362.069,490.911
432,359.817,490.185
434,359.679,489.008
436,358.203,487.944
438,357.734,487.396
440,357.991,487.974
442,359.433,489.07
444,360.977,490.191
446,358.004,488.116
448,357.93,487.915
450,357.795,488.801
452,357.715,487.685
454,356.677,488.137
456,357.148,487.809
458,357.67,488.289
460,358.855,488.757
462,356.393,487.982
464,358.992,487.933
466,357.843,487.982
468,356.525,487.983
470,357.043,487.914
472,359,488.933
474,356.095,487.313
476,358.147,488.354
478,357.075,487.895
480,357.69,488.462
482,357.944,488.653
484,356.654,487.374
486,357.656,488.258
488,356.766,487.744
490,356.83,488.062
492,358.086,489.091
494,356.763,488.027
496,357.357,488.171
498,356.879,488.012
500,356.968,488.915
502,356.007,487.792
504,356.533,487.552
506,356.964,488.174
508,357.202,488.475
510,357.093,487.996
512,356.604,487.939
514,356.763,487.568
516,357.614,488.808
518,356.989,488.087
520,356.859,488.063
522,356.055,487.352
524,357.311,488.734
526,356.796,487.964
528,356.319,487.823
530,355.916,487.435
532,356.333,487.927
534,356.636,488.092
536,356.284,487.531
538,356.641,487.818
540,355.751,487.387
542,355.748,487.563
544,355.884,487.713
546,356.922,487.752
548,355.679,487.581
550,356.366,487.773
552,356.711,488.306
554,355.803,487.279
556,355.877,487.455
558,356.598,487.63
560,355.834,487.299
562,355.806,487.333
564,355.465,486.927
566,355.708,486.966
568,355.784,486.974
570,356.111,487.111
572,356.707,487.833
574,355.714,486.976
576,356.002,487.142
578,355.779,487.092
580,355.805,486.983
582,355.843,486.75
584,355.959,486.895
586,356.193,486.865
588,355.657,486.286
590,355.849,486.792
592,355.687,486.442
594,355.441,486.234
596,355.824,486.515
598,355.631,486.134
600,355.518,486.11


==> tables/ref_loss.txt <==
ep,vgg,a,lpips,b,c,d,e
1         ,1161.95        ,0              ,0.350145       ,0              ,0              ,0.000106758    ,72             
2         ,1018.4         ,0              ,0.369664       ,0              ,0              ,0.000106758    ,72             
3         ,963.023        ,0              ,0.351725       ,0              ,0              ,0.000106758    ,72             
4         ,883.075        ,0              ,0.301696       ,0              ,0              ,0.000106758    ,72             
5         ,864.972        ,0              ,0.305174       ,0              ,0              ,0.000106758    ,72             
6         ,827.315        ,0              ,0.279693       ,0              ,0              ,0.000106758    ,72             
7         ,636.562        ,0              ,0.115684       ,0              ,0              ,0.000106758    ,72             
8         ,570.233        ,0              ,0.074421       ,0              ,0              ,0.000106758    ,72             
9         ,542.074        ,0              ,0.0675365      ,0              ,0              ,0.000106758    ,72             
10        ,526.121        ,0              ,0.0630061      ,0              ,0              ,0.000106758    ,72             
11        ,509.795        ,0              ,0.0591985      ,0              ,0              ,0.000106758    ,72             
12        ,500.382        ,0              ,0.0570809      ,0              ,0              ,0.000106758    ,72             
13        ,495.077        ,0              ,0.0566511      ,0              ,0              ,0.000106758    ,72             
14        ,485.551        ,0              ,0.0552675      ,0              ,0              ,0.000106758    ,72             
15        ,476.604        ,0              ,0.0534239      ,0              ,0              ,0.000106758    ,72             
16        ,459.015        ,0              ,0.0504568      ,0              ,0              ,0.000106758    ,72             
17        ,463.456        ,0              ,0.0513844      ,0              ,0              ,0.000106758    ,72             
18        ,451.726        ,0              ,0.0494894      ,0              ,0              ,0.000106758    ,72             
19        ,457.645        ,0              ,0.0495953      ,0              ,0              ,0.000106758    ,72             
20        ,450.516        ,0              ,0.0485443      ,0              ,0              ,0.000106758    ,72             
21        ,445.586        ,0              ,0.0481207      ,0              ,0              ,0.000106758    ,72             
22        ,438.046        ,0              ,0.0469409      ,0              ,0              ,0.000106758    ,72             
23        ,442.79         ,0              ,0.0471049      ,0              ,0              ,0.000106758    ,72             
24        ,433.331        ,0              ,0.0461544      ,0              ,0              ,0.000106758    ,72             
25        ,434.146        ,0              ,0.0456909      ,0              ,0              ,0.000106758    ,72             
26        ,420.629        ,0              ,0.0445565      ,0              ,0              ,7.75201e-05    ,72             
27        ,422.838        ,0              ,0.043461       ,0              ,0              ,5.83477e-05    ,72             
28        ,416.762        ,0              ,0.0425471      ,0              ,0              ,5.8753e-05     ,72             
29        ,406.905        ,0              ,0.0410494      ,0              ,0              ,6.47462e-05    ,72             
30        ,409.34         ,0              ,0.0408363      ,0              ,0              ,6.69504e-05    ,72             
31        ,412.604        ,0              ,0.0416271      ,0              ,0              ,7.28047e-05    ,72             
32        ,408.706        ,0              ,0.0411181      ,0              ,0              ,7.13574e-05    ,72             
33        ,403.505        ,0              ,0.0402542      ,0              ,0              ,6.79002e-05    ,72             
34        ,401.67         ,0              ,0.0397438      ,0              ,0              ,6.57215e-05    ,72             
35        ,392.781        ,0              ,0.0386518      ,0              ,0              ,6.30021e-05    ,72             
36        ,406.913        ,0              ,0.0404985      ,0              ,0              ,6.00752e-05    ,72             
37        ,392.391        ,0              ,0.0386644      ,0              ,0              ,5.42936e-05    ,72             
38        ,401.297        ,0              ,0.0394111      ,0              ,0              ,5.70848e-05    ,72             
39        ,392.917        ,0              ,0.0388878      ,0              ,0              ,5.23912e-05    ,72             
40        ,394.497        ,0              ,0.038236       ,0              ,0              ,4.78681e-05    ,72             
41        ,394.567        ,0              ,0.0383656      ,0              ,0              ,4.63912e-05    ,72             
42        ,393.246        ,0              ,0.0381513      ,0              ,0              ,4.89572e-05    ,72             
43        ,390.158        ,0              ,0.0377407      ,0              ,0              ,4.53853e-05    ,72             
44        ,392.623        ,0              ,0.0383684      ,0              ,0              ,4.34302e-05    ,72             
45        ,386.051        ,0              ,0.037084       ,0              ,0              ,4.17573e-05    ,72             
46        ,390.258        ,0              ,0.037792       ,0              ,0              ,4.23868e-05    ,72             
47        ,378.282        ,0              ,0.0362101      ,0              ,0              ,4.25726e-05    ,72             
48        ,379.488        ,0              ,0.0364924      ,0              ,0              ,4.07553e-05    ,72             
49        ,379.722        ,0              ,0.0365322      ,0              ,0              ,3.97827e-05    ,72             
50        ,376.67         ,0              ,0.036247       ,0              ,0              ,3.69444e-05    ,72             
51        ,384.86         ,0              ,0.0367949      ,0              ,0              ,3.46456e-05    ,72             
52        ,388.752        ,0              ,0.0379493      ,0              ,0              ,3.5384e-05     ,72             
53        ,369.413        ,0              ,0.0353138      ,0              ,0              ,3.63932e-05    ,72             
54        ,380.075        ,0              ,0.036386       ,0              ,0              ,3.23705e-05    ,72             
55        ,374.578        ,0              ,0.0357701      ,0              ,0              ,2.95458e-05    ,72             
56        ,368.744        ,0              ,0.0355631      ,0              ,0              ,2.89271e-05    ,72             
57        ,375.769        ,0              ,0.0361071      ,0              ,0              ,3.00162e-05    ,72             
58        ,375.143        ,0              ,0.0357739      ,0              ,0              ,2.92816e-05    ,72             
59        ,374.839        ,0              ,0.0354284      ,0              ,0              ,2.71887e-05    ,72             
60        ,372.476        ,0              ,0.0353823      ,0              ,0              ,2.68321e-05    ,72             
61        ,365.49         ,0              ,0.0347809      ,0              ,0              ,2.98484e-05    ,72             
62        ,366.694        ,0              ,0.0355579      ,0              ,0              ,2.83286e-05    ,72             
63        ,365.222        ,0              ,0.0347167      ,0              ,0              ,2.27857e-05    ,72             
64        ,375.515        ,0              ,0.0359464      ,0              ,0              ,2.65631e-05    ,72             
65        ,371.653        ,0              ,0.0353473      ,0              ,0              ,2.58855e-05    ,72             
66        ,364.317        ,0              ,0.0347083      ,0              ,0              ,2.68714e-05    ,72             
67        ,360.269        ,0              ,0.0341371      ,0              ,0              ,2.59858e-05    ,72             
68        ,364.468        ,0              ,0.0342739      ,0              ,0              ,2.39304e-05    ,72             
69        ,359.602        ,0              ,0.0341833      ,0              ,0              ,2.34233e-05    ,72             
70        ,362.464        ,0              ,0.0346587      ,0              ,0              ,2.30042e-05    ,72             
71        ,361.218        ,0              ,0.0342102      ,0              ,0              ,2.15234e-05    ,72             
72        ,362.23         ,0              ,0.0342847      ,0              ,0              ,2.12289e-05    ,72             
73        ,365.461        ,0              ,0.0347923      ,0              ,0              ,1.93749e-05    ,72             
74        ,360.066        ,0              ,0.0342142      ,0              ,0              ,2.20744e-05    ,72             
75        ,368.396        ,0              ,0.0345416      ,0              ,0              ,2.18161e-05    ,72             
76        ,354.788        ,0              ,0.0335616      ,0              ,0              ,1.97583e-05    ,72             
77        ,360.138        ,0              ,0.0338688      ,0              ,0              ,1.8389e-05     ,72             
78        ,353.311        ,0              ,0.032925       ,0              ,0              ,1.92712e-05    ,72             
79        ,355.917        ,0              ,0.0338069      ,0              ,0              ,1.85982e-05    ,72             
80        ,358.436        ,0              ,0.0340345      ,0              ,0              ,1.7311e-05     ,72             
81        ,353.223        ,0              ,0.0336104      ,0              ,0              ,2.00353e-05    ,72             
82        ,353.954        ,0              ,0.0332612      ,0              ,0              ,2.03545e-05    ,72             
83        ,359.488        ,0              ,0.0336959      ,0              ,0              ,2.1897e-05     ,72             
84        ,358.43         ,0              ,0.0338479      ,0              ,0              ,2.44551e-05    ,72             
85        ,355.709        ,0              ,0.0333609      ,0              ,0              ,2.09028e-05    ,72             
86        ,355.301        ,0              ,0.033308       ,0              ,0              ,1.94186e-05    ,72             
87        ,351.76         ,0              ,0.0333162      ,0              ,0              ,2.09388e-05    ,72             
88        ,353.136        ,0              ,0.033106       ,0              ,0              ,2.11891e-05    ,72             
89        ,352.043        ,0              ,0.0329148      ,0              ,0              ,1.92562e-05    ,72             
90        ,360.297        ,0              ,0.0340982      ,0              ,0              ,1.87229e-05    ,72             
91        ,342.619        ,0              ,0.0320825      ,0              ,0              ,2.03654e-05    ,72             
92        ,352.617        ,0              ,0.0331389      ,0              ,0              ,2.09686e-05    ,72             
93        ,356.138        ,0              ,0.0337956      ,0              ,0              ,1.67972e-05    ,72             
94        ,353.943        ,0              ,0.0335598      ,0              ,0              ,1.64592e-05    ,72             
95        ,350.645        ,0              ,0.0331246      ,0              ,0              ,1.70464e-05    ,72             
96        ,347.906        ,0              ,0.0325671      ,0              ,0              ,1.66962e-05    ,72             
97        ,342.83         ,0              ,0.0320736      ,0              ,0              ,1.60054e-05    ,72             
98        ,353.086        ,0              ,0.0336369      ,0              ,0              ,1.6463e-05     ,72             
99        ,347.788        ,0              ,0.0328285      ,0              ,0              ,1.47408e-05    ,72             
100       ,347.938        ,0              ,0.0326927      ,0              ,0              ,1.62263e-05    ,72             
101       ,345.865        ,0              ,0.0326146      ,0              ,0              ,1.54848e-05    ,72             
102       ,344.391        ,0              ,0.0322408      ,0              ,0              ,1.61265e-05    ,72             
103       ,345.434        ,0              ,0.0324072      ,0              ,0              ,2.01822e-05    ,72             
104       ,349.576        ,0              ,0.0334813      ,0              ,0              ,1.73291e-05    ,72             
105       ,346.629        ,0              ,0.0323597      ,0              ,0              ,1.57759e-05    ,72             
106       ,346.22         ,0              ,0.0326172      ,0              ,0              ,1.89969e-05    ,72             
107       ,351.662        ,0              ,0.0327915      ,0              ,0              ,1.54555e-05    ,72             
108       ,343.568        ,0              ,0.0315884      ,0              ,0              ,1.69688e-05    ,72             
109       ,347.213        ,0              ,0.0322689      ,0              ,0              ,1.46815e-05    ,72             
110       ,348.337        ,0              ,0.0321036      ,0              ,0              ,1.49626e-05    ,72             
111       ,336.339        ,0              ,0.0308939      ,0              ,0              ,1.42898e-05    ,72             
112       ,343.272        ,0              ,0.0318993      ,0              ,0              ,1.38313e-05    ,72             
113       ,343.477        ,0              ,0.0316757      ,0              ,0              ,1.33831e-05    ,72             
114       ,343.296        ,0              ,0.0319636      ,0              ,0              ,1.56457e-05    ,72             
115       ,339.013        ,0              ,0.0312499      ,0              ,0              ,1.4225e-05     ,72             
116       ,337.879        ,0              ,0.0314637      ,0              ,0              ,1.33562e-05    ,72             
117       ,342.208        ,0              ,0.0317642      ,0              ,0              ,1.259e-05      ,72             
118       ,342.371        ,0              ,0.0311944      ,0              ,0              ,1.38456e-05    ,72             
119       ,339.653        ,0              ,0.0314507      ,0              ,0              ,1.39649e-05    ,72             
120       ,338.987        ,0              ,0.0312953      ,0              ,0              ,1.30008e-05    ,72             
121       ,338.162        ,0              ,0.0316668      ,0              ,0              ,1.24716e-05    ,72             
122       ,334.647        ,0              ,0.0308707      ,0              ,0              ,1.13791e-05    ,72             
123       ,337.972        ,0              ,0.0311841      ,0              ,0              ,1.16588e-05    ,72             
124       ,337.61         ,0              ,0.0312481      ,0              ,0              ,1.20923e-05    ,72             
125       ,334.82         ,0              ,0.0308937      ,0              ,0              ,1.13275e-05    ,72             
126       ,334.323        ,0              ,0.0309074      ,0              ,0              ,1.22211e-05    ,72             
127       ,333.114        ,0              ,0.0311274      ,0              ,0              ,1.05226e-05    ,72             
128       ,332.625        ,0              ,0.0308116      ,0              ,0              ,1.20827e-05    ,72             
129       ,339.913        ,0              ,0.0312702      ,0              ,0              ,1.2876e-05     ,72             
130       ,337.843        ,0              ,0.0314154      ,0              ,0              ,1.32763e-05    ,72             
131       ,330.614        ,0              ,0.0307484      ,0              ,0              ,1.20834e-05    ,72             
132       ,332.596        ,0              ,0.0308511      ,0              ,0              ,1.25193e-05    ,72             
133       ,334.572        ,0              ,0.0312387      ,0              ,0              ,1.29162e-05    ,72             
134       ,337.124        ,0              ,0.0309153      ,0              ,0              ,1.41881e-05    ,72             
135       ,337.473        ,0              ,0.0312         ,0              ,0              ,1.23084e-05    ,72             
136       ,327.259        ,0              ,0.0303745      ,0              ,0              ,1.25045e-05    ,72             
137       ,330.528        ,0              ,0.0305392      ,0              ,0              ,1.16355e-05    ,72             
138       ,341.782        ,0              ,0.0316915      ,0              ,0              ,1.26148e-05    ,72             
139       ,329.907        ,0              ,0.0302323      ,0              ,0              ,1.25435e-05    ,72             
140       ,333.066        ,0              ,0.0304654      ,0              ,0              ,1.06819e-05    ,72             
141       ,331.474        ,0              ,0.030581       ,0              ,0              ,1.13131e-05    ,72             
142       ,331.89         ,0              ,0.0305173      ,0              ,0              ,1.1224e-05     ,72             
143       ,335.376        ,0              ,0.0309658      ,0              ,0              ,1.16928e-05    ,72             
144       ,335.217        ,0              ,0.0307724      ,0              ,0              ,1.03688e-05    ,72             
145       ,337.294        ,0              ,0.0311617      ,0              ,0              ,1.15822e-05    ,72             
146       ,332.603        ,0              ,0.0304233      ,0              ,0              ,1.1838e-05     ,72             
147       ,329.842        ,0              ,0.0305241      ,0              ,0              ,1.13772e-05    ,72             
148       ,334.087        ,0              ,0.0307157      ,0              ,0              ,1.0848e-05     ,72             
149       ,332.484        ,0              ,0.0306503      ,0              ,0              ,1.078e-05      ,72             
150       ,333.307        ,0              ,0.0312944      ,0              ,0              ,1.03493e-05    ,72             
151       ,325.78         ,0              ,0.0299334      ,0              ,0              ,9.1859e-06     ,72             
152       ,330.791        ,0              ,0.0303467      ,0              ,0              ,1.02198e-05    ,72             
153       ,334.243        ,0              ,0.0307025      ,0              ,0              ,9.26601e-06    ,72             
154       ,326.077        ,0              ,0.0298682      ,0              ,0              ,9.94303e-06    ,72             
155       ,336.809        ,0              ,0.0315486      ,0              ,0              ,1.01851e-05    ,72             
156       ,329.384        ,0              ,0.0303523      ,0              ,0              ,9.20833e-06    ,72             
157       ,330.252        ,0              ,0.0302021      ,0              ,0              ,1.02848e-05    ,72             
158       ,330.582        ,0              ,0.0305448      ,0              ,0              ,1.07103e-05    ,72             
159       ,326.499        ,0              ,0.0302915      ,0              ,0              ,1.03078e-05    ,72             
160       ,335.338        ,0              ,0.0309025      ,0              ,0              ,9.81561e-06    ,72             
161       ,329.003        ,0              ,0.030292       ,0              ,0              ,9.84359e-06    ,72             
162       ,329.037        ,0              ,0.0303866      ,0              ,0              ,9.58072e-06    ,72             
163       ,329.351        ,0              ,0.0303565      ,0              ,0              ,8.61719e-06    ,72             
164       ,333.108        ,0              ,0.0309001      ,0              ,0              ,9.33883e-06    ,72             
165       ,322.491        ,0              ,0.0299011      ,0              ,0              ,1.07035e-05    ,72             
166       ,321.106        ,0              ,0.029618       ,0              ,0              ,9.22033e-06    ,72             
167       ,331.365        ,0              ,0.0308465      ,0              ,0              ,8.62596e-06    ,72             
168       ,328.504        ,0              ,0.0303854      ,0              ,0              ,8.59718e-06    ,72             
169       ,326.986        ,0              ,0.0301517      ,0              ,0              ,9.48926e-06    ,72             
170       ,329.8          ,0              ,0.0302756      ,0              ,0              ,8.76021e-06    ,72             
171       ,321.927        ,0              ,0.0291702      ,0              ,0              ,8.64781e-06    ,72             
172       ,327.775        ,0              ,0.0300494      ,0              ,0              ,8.32815e-06    ,72             
173       ,328.874        ,0              ,0.0303931      ,0              ,0              ,8.26073e-06    ,72             
174       ,324.93         ,0              ,0.0297611      ,0              ,0              ,8.85113e-06    ,72             
175       ,326.689        ,0              ,0.0301566      ,0              ,0              ,8.84967e-06    ,72             
176       ,330.121        ,0              ,0.0307345      ,0              ,0              ,8.98939e-06    ,72             
177       ,330.689        ,0              ,0.0305045      ,0              ,0              ,8.36595e-06    ,72             
178       ,331.771        ,0              ,0.0308264      ,0              ,0              ,9.19492e-06    ,72             
179       ,323.624        ,0              ,0.0296175      ,0              ,0              ,8.21513e-06    ,72             
180       ,322.822        ,0              ,0.0296447      ,0              ,0              ,8.09908e-06    ,72             
181       ,322.775        ,0              ,0.0297291      ,0              ,0              ,8.56461e-06    ,72             
182       ,328.999        ,0              ,0.0299997      ,0              ,0              ,8.34969e-06    ,72             
183       ,329.192        ,0              ,0.0302465      ,0              ,0              ,7.79012e-06    ,72             
184       ,327.563        ,0              ,0.030013       ,0              ,0              ,8.44164e-06    ,72             
185       ,326.569        ,0              ,0.0300973      ,0              ,0              ,8.31005e-06    ,72             
186       ,324.388        ,0              ,0.0296583      ,0              ,0              ,8.13698e-06    ,72             
187       ,325.881        ,0              ,0.0297666      ,0              ,0              ,8.21358e-06    ,72             
188       ,323.797        ,0              ,0.029929       ,0              ,0              ,8.11935e-06    ,72             
189       ,316.023        ,0              ,0.0288771      ,0              ,0              ,7.77047e-06    ,72             
190       ,332.706        ,0              ,0.0305669      ,0              ,0              ,8.00503e-06    ,72             
191       ,327.449        ,0              ,0.0299603      ,0              ,0              ,7.93448e-06    ,72             
192       ,322.663        ,0              ,0.0297577      ,0              ,0              ,7.14272e-06    ,72             
193       ,318.654        ,0              ,0.0290526      ,0              ,0              ,7.70372e-06    ,72             
194       ,322.442        ,0              ,0.0294537      ,0              ,0              ,8.03731e-06    ,72             
195       ,321.961        ,0              ,0.0294902      ,0              ,0              ,8.14973e-06    ,72             
196       ,317.638        ,0              ,0.0289582      ,0              ,0              ,7.52621e-06    ,72             
197       ,317.23         ,0              ,0.0289931      ,0              ,0              ,7.91881e-06    ,72             
198       ,331.983        ,0              ,0.0304101      ,0              ,0              ,8.02163e-06    ,72             
199       ,320            ,0              ,0.0292667      ,0              ,0              ,7.77723e-06    ,72             
200       ,325.339        ,0              ,0.0296445      ,0              ,0              ,7.81036e-06    ,72             
201       ,318.695        ,0              ,0.0290542      ,0              ,0              ,7.37361e-06    ,72             
202       ,321.472        ,0              ,0.0294051      ,0              ,0              ,7.37599e-06    ,72             
203       ,317.16         ,0              ,0.0290324      ,0              ,0              ,7.93945e-06    ,72             
204       ,319.853        ,0              ,0.0293749      ,0              ,0              ,8.17117e-06    ,72             
205       ,323.724        ,0              ,0.0295498      ,0              ,0              ,7.78999e-06    ,72             
206       ,315.38         ,0              ,0.0288055      ,0              ,0              ,7.49227e-06    ,72             
207       ,316.624        ,0              ,0.02857        ,0              ,0              ,7.98396e-06    ,72             
208       ,311.687        ,0              ,0.0283639      ,0              ,0              ,7.24328e-06    ,72             
209       ,320.514        ,0              ,0.0289652      ,0              ,0              ,7.23743e-06    ,72             
210       ,321.672        ,0              ,0.0295082      ,0              ,0              ,7.48516e-06    ,72             
211       ,318.018        ,0              ,0.02913        ,0              ,0              ,7.0993e-06     ,72             
212       ,313.501        ,0              ,0.0285847      ,0              ,0              ,7.50615e-06    ,72             
213       ,319.035        ,0              ,0.0291458      ,0              ,0              ,7.5027e-06     ,72             
214       ,316.429        ,0              ,0.0288298      ,0              ,0              ,7.07597e-06    ,72             
215       ,316.954        ,0              ,0.028774       ,0              ,0              ,6.92902e-06    ,72             
216       ,318.263        ,0              ,0.0290193      ,0              ,0              ,7.18494e-06    ,72             
217       ,313.282        ,0              ,0.0283728      ,0              ,0              ,7.6491e-06     ,72             
218       ,314.597        ,0              ,0.0288464      ,0              ,0              ,8.11318e-06    ,72             
219       ,319.703        ,0              ,0.0289707      ,0              ,0              ,7.62585e-06    ,72             
220       ,319.204        ,0              ,0.0291215      ,0              ,0              ,7.48866e-06    ,72             
221       ,319.027        ,0              ,0.0291379      ,0              ,0              ,7.6156e-06     ,72             
222       ,317.575        ,0              ,0.0289978      ,0              ,0              ,7.83182e-06    ,72             
223       ,317.125        ,0              ,0.0291198      ,0              ,0              ,8.1721e-06     ,72             
224       ,316.262        ,0              ,0.0289067      ,0              ,0              ,7.71608e-06    ,72             
225       ,313.897        ,0              ,0.0282538      ,0              ,0              ,7.78302e-06    ,72             
226       ,316.467        ,0              ,0.028852       ,0              ,0              ,7.37288e-06    ,72             
227       ,313.868        ,0              ,0.0284433      ,0              ,0              ,7.30514e-06    ,72             
228       ,314.868        ,0              ,0.0287266      ,0              ,0              ,7.15207e-06    ,72             
229       ,315.94         ,0              ,0.0286616      ,0              ,0              ,7.0645e-06     ,72             
230       ,319.637        ,0              ,0.0290491      ,0              ,0              ,6.78761e-06    ,72             
231       ,313.274        ,0              ,0.0287554      ,0              ,0              ,7.40216e-06    ,72             
232       ,320.956        ,0              ,0.0290525      ,0              ,0              ,7.16864e-06    ,72             
233       ,314.729        ,0              ,0.0287878      ,0              ,0              ,7.5382e-06     ,72             
234       ,317.269        ,0              ,0.0286818      ,0              ,0              ,7.33377e-06    ,72             
235       ,316.966        ,0              ,0.0287302      ,0              ,0              ,7.29873e-06    ,72             
236       ,308.947        ,0              ,0.0279479      ,0              ,0              ,7.54037e-06    ,72             
237       ,324.5          ,0              ,0.0293856      ,0              ,0              ,7.08582e-06    ,72             
238       ,321.334        ,0              ,0.0294427      ,0              ,0              ,6.8595e-06     ,72             
239       ,317.259        ,0              ,0.028959       ,0              ,0              ,7.47069e-06    ,72             
240       ,314.269        ,0              ,0.0283711      ,0              ,0              ,6.90142e-06    ,72             
241       ,313.452        ,0              ,0.0284274      ,0              ,0              ,6.56078e-06    ,72             
242       ,314.485        ,0              ,0.0288136      ,0              ,0              ,6.65023e-06    ,72             
243       ,309.194        ,0              ,0.028272       ,0              ,0              ,6.61978e-06    ,72             
244       ,314.096        ,0              ,0.0286331      ,0              ,0              ,6.64421e-06    ,72             
245       ,313.974        ,0              ,0.0286686      ,0              ,0              ,6.6633e-06     ,72             
246       ,325.024        ,0              ,0.0293821      ,0              ,0              ,6.65604e-06    ,72             
247       ,312.396        ,0              ,0.0285697      ,0              ,0              ,6.60104e-06    ,72             
248       ,316.97         ,0              ,0.0285906      ,0              ,0              ,7.09812e-06    ,72             
249       ,312.199        ,0              ,0.0283698      ,0              ,0              ,6.82512e-06    ,72             
250       ,311.155        ,0              ,0.028403       ,0              ,0              ,7.01952e-06    ,72             
251       ,315.297        ,0              ,0.0283269      ,0              ,0              ,6.73424e-06    ,72             
252       ,309.685        ,0              ,0.0282014      ,0              ,0              ,7.16925e-06    ,72             
253       ,308.61         ,0              ,0.028006       ,0              ,0              ,6.83322e-06    ,72             
254       ,318.338        ,0              ,0.0291002      ,0              ,0              ,6.63463e-06    ,72             
255       ,315.847        ,0              ,0.0286075      ,0              ,0              ,6.64686e-06    ,72             
256       ,310.074        ,0              ,0.0283         ,0              ,0              ,6.57975e-06    ,72             
257       ,311.727        ,0              ,0.0282477      ,0              ,0              ,6.7343e-06     ,72             
258       ,312.556        ,0              ,0.0282711      ,0              ,0              ,6.59636e-06    ,72             
259       ,315.773        ,0              ,0.0287357      ,0              ,0              ,6.62989e-06    ,72             
260       ,302.853        ,0              ,0.0274525      ,0              ,0              ,6.71602e-06    ,72             
261       ,312.399        ,0              ,0.0283958      ,0              ,0              ,6.78443e-06    ,72             
262       ,316.099        ,0              ,0.0284213      ,0              ,0              ,7.08387e-06    ,72             
263       ,313.907        ,0              ,0.0286721      ,0              ,0              ,6.56897e-06    ,72             
264       ,308.111        ,0              ,0.0278706      ,0              ,0              ,6.93771e-06    ,72             
265       ,310.612        ,0              ,0.0282373      ,0              ,0              ,6.56532e-06    ,72             
266       ,314.577        ,0              ,0.0285506      ,0              ,0              ,6.51985e-06    ,72             
267       ,317.183        ,0              ,0.0287316      ,0              ,0              ,6.56174e-06    ,72             
268       ,314.985        ,0              ,0.0288004      ,0              ,0              ,6.35331e-06    ,72             
269       ,309.327        ,0              ,0.0279522      ,0              ,0              ,6.64467e-06    ,72             
270       ,310.41         ,0              ,0.0280366      ,0              ,0              ,6.51686e-06    ,72             
271       ,311.07         ,0              ,0.0280738      ,0              ,0              ,6.51744e-06    ,72             
272       ,309.347        ,0              ,0.0280126      ,0              ,0              ,6.81777e-06    ,72             
273       ,307.416        ,0              ,0.0277417      ,0              ,0              ,6.84866e-06    ,72             
274       ,316.924        ,0              ,0.0286706      ,0              ,0              ,6.8699e-06     ,72             
275       ,313.61         ,0              ,0.0282724      ,0              ,0              ,6.95138e-06    ,72             
276       ,309.077        ,0              ,0.028134       ,0              ,0              ,6.79176e-06    ,72             
277       ,310.668        ,0              ,0.028003       ,0              ,0              ,6.76475e-06    ,72             
278       ,315.318        ,0              ,0.0288418      ,0              ,0              ,6.81137e-06    ,72             
279       ,310.374        ,0              ,0.0282373      ,0              ,0              ,6.76631e-06    ,72             
280       ,315.146        ,0              ,0.0284512      ,0              ,0              ,6.85832e-06    ,72             
281       ,308.994        ,0              ,0.0281235      ,0              ,0              ,6.90003e-06    ,72             
282       ,312.408        ,0              ,0.0283363      ,0              ,0              ,6.7929e-06     ,72             
283       ,308.869        ,0              ,0.0278071      ,0              ,0              ,6.74535e-06    ,72             
284       ,307.973        ,0              ,0.0277943      ,0              ,0              ,6.70251e-06    ,72             
285       ,316.925        ,0              ,0.0286732      ,0              ,0              ,6.88862e-06    ,72             
286       ,308.78         ,0              ,0.0279123      ,0              ,0              ,6.65633e-06    ,72             
287       ,309.208        ,0              ,0.0280569      ,0              ,0              ,6.59995e-06    ,72             
288       ,305.535        ,0              ,0.0275487      ,0              ,0              ,6.68414e-06    ,72             
289       ,313.644        ,0              ,0.0286279      ,0              ,0              ,6.67274e-06    ,72             
290       ,309.717        ,0              ,0.0280815      ,0              ,0              ,6.57858e-06    ,72             
291       ,315.685        ,0              ,0.0287974      ,0              ,0              ,6.68998e-06    ,72             
292       ,312.768        ,0              ,0.0282222      ,0              ,0              ,6.86686e-06    ,72             
293       ,313.096        ,0              ,0.0282292      ,0              ,0              ,6.68948e-06    ,72             
294       ,311.798        ,0              ,0.0282761      ,0              ,0              ,6.60299e-06    ,72             
295       ,316.165        ,0              ,0.028611       ,0              ,0              ,6.58648e-06    ,72             
296       ,312.317        ,0              ,0.0281911      ,0              ,0              ,6.60815e-06    ,72             
297       ,304.826        ,0              ,0.0276788      ,0              ,0              ,6.50949e-06    ,72             
298       ,314.152        ,0              ,0.0285808      ,0              ,0              ,6.67453e-06    ,72             
299       ,311.721        ,0              ,0.0281714      ,0              ,0              ,6.65459e-06    ,72             
300       ,308.903        ,0              ,0.028077       ,0              ,0              ,6.57748e-06    ,72             
301       ,316.647        ,0              ,0.0287162      ,0              ,0              ,6.59242e-06    ,72             
302       ,312.502        ,0              ,0.0283402      ,0              ,0              ,6.58212e-06    ,72             
303       ,314.693        ,0              ,0.0283769      ,0              ,0              ,6.73663e-06    ,72             
304       ,308.735        ,0              ,0.028237       ,0              ,0              ,6.57645e-06    ,72             
305       ,307.745        ,0              ,0.0279726      ,0              ,0              ,6.50569e-06    ,72             
306       ,315.464        ,0              ,0.0285664      ,0              ,0              ,6.57686e-06    ,72             
307       ,310.231        ,0              ,0.0278963      ,0              ,0              ,6.83354e-06    ,72             
308       ,310.879        ,0              ,0.0282065      ,0              ,0              ,6.5828e-06     ,72             
309       ,308.166        ,0              ,0.0276007      ,0              ,0              ,6.68777e-06    ,72             
310       ,305.781        ,0              ,0.0276091      ,0              ,0              ,6.48055e-06    ,72             
311       ,307.419        ,0              ,0.027991       ,0              ,0              ,6.52222e-06    ,72             
312       ,309.592        ,0              ,0.0279219      ,0              ,0              ,6.5636e-06     ,72             
313       ,305.182        ,0              ,0.0277328      ,0              ,0              ,6.54963e-06    ,72             
314       ,308.341        ,0              ,0.0279439      ,0              ,0              ,6.5445e-06     ,72             
315       ,311.518        ,0              ,0.0282101      ,0              ,0              ,6.53351e-06    ,72             
316       ,304.126        ,0              ,0.0274472      ,0              ,0              ,6.60201e-06    ,72             
317       ,307.314        ,0              ,0.0277642      ,0              ,0              ,6.61983e-06    ,72             
318       ,307.688        ,0              ,0.0278774      ,0              ,0              ,6.64313e-06    ,72             
319       ,312.437        ,0              ,0.028364       ,0              ,0              ,6.52981e-06    ,72             
320       ,306.006        ,0              ,0.027835       ,0              ,0              ,6.49015e-06    ,72             
321       ,313.156        ,0              ,0.0282518      ,0              ,0              ,6.3646e-06     ,72             
322       ,302.659        ,0              ,0.0274032      ,0              ,0              ,6.81062e-06    ,72             
323       ,307.451        ,0              ,0.027799       ,0              ,0              ,6.7229e-06     ,72             
324       ,306.747        ,0              ,0.0278762      ,0              ,0              ,6.61099e-06    ,72             
325       ,308.205        ,0              ,0.027802       ,0              ,0              ,6.73783e-06    ,72             
326       ,301.523        ,0              ,0.0270914      ,0              ,0              ,6.69366e-06    ,72             
327       ,308.516        ,0              ,0.0280645      ,0              ,0              ,6.79343e-06    ,72             
328       ,307.671        ,0              ,0.0277789      ,0              ,0              ,6.61954e-06    ,72             
329       ,308.037        ,0              ,0.0277947      ,0              ,0              ,6.65521e-06    ,72             
330       ,307.119        ,0              ,0.027935       ,0              ,0              ,6.58816e-06    ,72             
331       ,309.81         ,0              ,0.0280479      ,0              ,0              ,6.43624e-06    ,72             
332       ,317.373        ,0              ,0.028808       ,0              ,0              ,6.59168e-06    ,72             
333       ,308.105        ,0              ,0.0278232      ,0              ,0              ,6.59906e-06    ,72             
334       ,305.644        ,0              ,0.0275038      ,0              ,0              ,6.62757e-06    ,72             
335       ,310.472        ,0              ,0.0280832      ,0              ,0              ,6.80551e-06    ,72             
336       ,308.062        ,0              ,0.0278328      ,0              ,0              ,6.66279e-06    ,72             
337       ,313.511        ,0              ,0.0281724      ,0              ,0              ,6.70289e-06    ,72             
338       ,313.465        ,0              ,0.0286373      ,0              ,0              ,6.75237e-06    ,72             
339       ,305.002        ,0              ,0.0277405      ,0              ,0              ,6.78889e-06    ,72             
340       ,312.767        ,0              ,0.028221       ,0              ,0              ,6.8263e-06     ,72             
341       ,304.964        ,0              ,0.0276566      ,0              ,0              ,6.99464e-06    ,72             
342       ,301.651        ,0              ,0.0273549      ,0              ,0              ,6.71893e-06    ,72             
343       ,308.219        ,0              ,0.0275983      ,0              ,0              ,6.69618e-06    ,72             
344       ,302.48         ,0              ,0.0271937      ,0              ,0              ,6.74267e-06    ,72             
345       ,305.813        ,0              ,0.0276238      ,0              ,0              ,6.72e-06       ,72             
346       ,304.884        ,0              ,0.0274939      ,0              ,0              ,6.71346e-06    ,72             
347       ,306.684        ,0              ,0.0277152      ,0              ,0              ,6.63495e-06    ,72             
348       ,305.031        ,0              ,0.0273883      ,0              ,0              ,6.6956e-06     ,72             
349       ,301.846        ,0              ,0.0273891      ,0              ,0              ,6.70436e-06    ,72             
350       ,300.716        ,0              ,0.0271888      ,0              ,0              ,6.75319e-06    ,72             
351       ,310.918        ,0              ,0.0280658      ,0              ,0              ,6.80798e-06    ,72             
352       ,311.845        ,0              ,0.0282203      ,0              ,0              ,6.80246e-06    ,72             
353       ,304.205        ,0              ,0.0273294      ,0              ,0              ,6.69286e-06    ,72             
354       ,305.233        ,0              ,0.0273583      ,0              ,0              ,6.48691e-06    ,72             
355       ,307.754        ,0              ,0.0278297      ,0              ,0              ,6.54768e-06    ,72             
356       ,309.397        ,0              ,0.0281225      ,0              ,0              ,6.48499e-06    ,72             
357       ,310.482        ,0              ,0.0282734      ,0              ,0              ,6.52442e-06    ,72             
358       ,306.682        ,0              ,0.0275964      ,0              ,0              ,6.60903e-06    ,72             
359       ,309.069        ,0              ,0.027674       ,0              ,0              ,6.83206e-06    ,72             
360       ,311.533        ,0              ,0.0281889      ,0              ,0              ,6.61264e-06    ,72             
361       ,306.114        ,0              ,0.0275201      ,0              ,0              ,6.64871e-06    ,72             
362       ,312.231        ,0              ,0.0280813      ,0              ,0              ,6.5763e-06     ,72             
363       ,304.739        ,0              ,0.0275695      ,0              ,0              ,6.54921e-06    ,72             
364       ,307.032        ,0              ,0.0277734      ,0              ,0              ,6.59144e-06    ,72             
365       ,307.571        ,0              ,0.0276088      ,0              ,0              ,6.5409e-06     ,72             
366       ,309.621        ,0              ,0.0279451      ,0              ,0              ,6.54452e-06    ,72             
367       ,305.752        ,0              ,0.0275914      ,0              ,0              ,6.75255e-06    ,72             
368       ,306.869        ,0              ,0.0276199      ,0              ,0              ,6.61682e-06    ,72             
369       ,313.883        ,0              ,0.0284411      ,0              ,0              ,6.6242e-06     ,72             
370       ,304.821        ,0              ,0.0274832      ,0              ,0              ,6.68012e-06    ,72             
371       ,300.047        ,0              ,0.0271343      ,0              ,0              ,6.67622e-06    ,72             
372       ,306.582        ,0              ,0.0276522      ,0              ,0              ,6.63799e-06    ,72             
373       ,299.835        ,0              ,0.0270186      ,0              ,0              ,6.66651e-06    ,72             
374       ,306.213        ,0              ,0.0276285      ,0              ,0              ,6.59433e-06    ,72             
375       ,307.685        ,0              ,0.027707       ,0              ,0              ,6.63988e-06    ,72             
376       ,307.764        ,0              ,0.0278906      ,0              ,0              ,6.51492e-06    ,72             
377       ,303.998        ,0              ,0.0274123      ,0              ,0              ,6.44564e-06    ,72             
378       ,311.548        ,0              ,0.0284493      ,0              ,0              ,6.7389e-06     ,72             
379       ,303.359        ,0              ,0.027394       ,0              ,0              ,6.66802e-06    ,72             
380       ,303.523        ,0              ,0.027531       ,0              ,0              ,6.58492e-06    ,72             
381       ,302.873        ,0              ,0.0273054      ,0              ,0              ,6.66334e-06    ,72             
382       ,307.736        ,0              ,0.0280363      ,0              ,0              ,6.64289e-06    ,72             
383       ,305.631        ,0              ,0.0276675      ,0              ,0              ,6.60324e-06    ,72             
384       ,306.889        ,0              ,0.0279617      ,0              ,0              ,6.50434e-06    ,72             
385       ,307.775        ,0              ,0.0277211      ,0              ,0              ,6.58226e-06    ,72             
386       ,308.166        ,0              ,0.0280054      ,0              ,0              ,6.68861e-06    ,72             
387       ,308.932        ,0              ,0.0279453      ,0              ,0              ,6.67543e-06    ,72             
388       ,301.658        ,0              ,0.0273176      ,0              ,0              ,6.8182e-06     ,72             
389       ,308.79         ,0              ,0.0280768      ,0              ,0              ,6.62476e-06    ,72             
390       ,306.55         ,0              ,0.027807       ,0              ,0              ,6.63776e-06    ,72             
391       ,308.064        ,0              ,0.027888       ,0              ,0              ,6.72624e-06    ,72             
392       ,309.528        ,0              ,0.0279864      ,0              ,0              ,6.71757e-06    ,72             
393       ,305.152        ,0              ,0.0272352      ,0              ,0              ,6.64751e-06    ,72             
394       ,302.85         ,0              ,0.0273413      ,0              ,0              ,6.57464e-06    ,72             
395       ,309.631        ,0              ,0.0278202      ,0              ,0              ,6.64383e-06    ,72             
396       ,312.06         ,0              ,0.0282991      ,0              ,0              ,6.61464e-06    ,72             
397       ,306.149        ,0              ,0.027562       ,0              ,0              ,6.62395e-06    ,72             
398       ,296.9          ,0              ,0.0271427      ,0              ,0              ,6.60803e-06    ,72             
399       ,305.67         ,0              ,0.0276551      ,0              ,0              ,6.60655e-06    ,72             
400       ,311.935        ,0              ,0.0279434      ,0              ,0              ,6.71419e-06    ,72             


==> tables/scene_boot_more_points_response.csv <==
alpha,r,g,b
0,0,0,0
0.0416667,0.1773,0.186075,0.174111
0.0833333,0.329607,0.335642,0.326511
0.125,0.443264,0.449111,0.441632
0.166667,0.533875,0.539316,0.530027
0.208333,0.606769,0.611548,0.599407
0.25,0.664378,0.668459,0.654263
0.291667,0.711052,0.715093,0.698
0.333333,0.749947,0.754306,0.734451
0.375,0.78259,0.787857,0.765795
0.416667,0.809947,0.816071,0.793079
0.458333,0.833561,0.839552,0.816915
0.5,0.853736,0.859602,0.838254
0.541667,0.871459,0.877055,0.857228
0.583333,0.887708,0.892905,0.873497
0.625,0.902658,0.907151,0.888726
0.666667,0.915913,0.919885,0.902954
0.708333,0.928263,0.930921,0.91618
0.75,0.939225,0.94005,0.928371
0.791667,0.947952,0.946786,0.939771
0.833333,0.954061,0.951577,0.948652
0.875,0.959328,0.95656,0.955895
0.916667,0.966853,0.964484,0.965385
0.958333,0.979961,0.978474,0.97974
1,1,1,1

